Stay Ahead of Poachers: Illegal Wildlife Poaching Prediction and Patrol Planning Under Uncertainty with Field Test Evaluations

Illegal wildlife poaching threatens ecosystems and drives endangered species toward extinction. However, efforts for wildlife protection are constrained by the limited resources of law enforcement agencies. To help combat poaching, the Protection Assistant for Wildlife Security (PAWS) is a machine learning pipeline that has been developed as a data-driven approach to identify areas at high risk of poaching throughout protected areas and compute optimal patrol routes. In this paper, we take an end-to-end approach to the data-to-deployment pipeline for anti-poaching. In doing so, we address challenges including extreme class imbalance (up to 1:200), bias, and uncertainty in wildlife poaching data to enhance PAWS, and we apply our methodology to three national parks with diverse characteristics. (i) We use Gaussian processes to quantify predictive uncertainty, which we exploit to improve robustness of our prescribed patrols and increase detection of snares by an average of 30%. We evaluate our approach on real-world historical poaching data from Murchison Falls and Queen Elizabeth National Parks in Uganda and, for the first time, Srepok Wildlife Sanctuary in Cambodia. (ii) We present the results of large-scale field tests conducted in Murchison Falls and Srepok Wildlife Sanctuary which confirm that the predictive power of PAWS extends promisingly to multiple parks. This paper is part of an effort to expand PAWS to 800 parks around the world through integration with SMART conservation software.

==> ICDE-2020-poaching-GP (full length)/figures/correlation_plot_gp.dat <==
x y
0.41567293 0.018416904
0.182327562 0.06082448
0.248877231 0.041245587
0.303305143 0.096238513
0.243729296 0.037104693
0.223052496 0.08728275
0.272431522 0.077356287
0.351532569 0.058629747
0.449238193 0.065070875
0.339703434 0.151593768
0.416174662 0.215870545
0.428223905 0.111934813
0.338320929 0.149686581
0.524497599 0.06339692
0.732797549 0.09691255
0.412091637 0.082597414
0.403926458 0.074232604
0.556214624 0.108322196
0.34171837 0.037071353
0.320387796 0.021018667
0.237160386 0.066390534
0.258706284 0.034637785
0.351987601 0.035700023
0.296825748 0.048587842
0.281662004 0.03532226
0.256103033 0.026610244
0.306127093 0.049734169
0.214437927 0.028225207
0.19622392 0.034688313
0.235496773 0.022998264
0.252462083 0.047152991
0.318143993 0.021694689
0.267188561 0.011096328
0.296666086 0.015016009
0.249527977 0.018207611
0.246151553 0.270931921
0.33778371 0.01162968
0.350200793 0.071635122
0.292031911 0.017434677
0.291098618 0.021348841
0.286636723 0.016435079
0.258394816 0.041075879
0.374029062 0.01238606
0.334983269 0.025234927
0.261640771 0.060976012
0.296924123 0.021905009
0.220629224 0.061173049
0.317935974 0.027146432
0.319159588 0.036458721
0.398677271 0.007961678
0.347078072 0.023415439
0.282432851 0.013454686
0.288472007 0.058294632
0.358002764 0.016899057
0.364448338 0.025755689
0.416108779 0.018938136
0.314083528 0.012075221
0.321202082 0.016208017
0.314491062 0.036857477
0.224690203 0.030290403
0.267957039 0.028934666
0.451425143 0.01787552
0.158091628 0.039520948
0.382898369 0.670754947
0.101934933 0.319343301
0.091658685 0.207028757
0.592354974 0.143170577
0.16295831 0.067623369
0.148853528 0.141905155
0.27887216 0.086290771
0.111641364 0.062040672
0.486110947 0.022448495
0.426631162 0.014544582
0.409347209 0.086480058
0.272519651 0.321382561
0.336873971 0.031558521
0.411828305 0.007677742
0.440143693 0.012617945
0.437235789 0.015899762
0.638157715 0.040692649
0.535975894 0.024699781
0.489975573 0.016992537
0.506868064 0.02576058
0.461149947 0.015816043
0.344023271 0.109720251
0.174363 0.014092054
0.146021574 0.019681682
0.167463035 0.011949006
0.275660184 0.008602439
0.350996917 0.012766015
0.140759124 0.087479114
0.152215916 0.070329308
0.155181896 0.03224329
0.109986956 0.098145229
0.187891146 0.046587478
0.274910692 0.126357154
0.374311989 0.014171742
0.226422675 0.027476661
0.263769066 0.013959128
0.155711266 0.254224766
0.369748654 0.008528456
0.348347212 0.049147371
0.244172412 0.016583323
0.341294579 0.127982033
0.398092656 0.025802356
0.404195947 0.163708008
0.456000883 0.074917641
0.204497966 0.372814534
0.167195135 0.086925756
0.126948885 0.104436449
0.099769335 0.083302016
0.125730927 0.131911047
0.140717317 0.124508855
0.2078688 0.049387004
0.279771762 0.031667578
0.439240627 0.036316212
0.422832507 0.033070447
0.317166365 0.031750145
0.274886659 0.051465247
0.253026257 0.13981256
0.223453058 0.057810168
0.109780157 0.278817716
0.100295455 0.110386525
0.081744746 0.111468782
0.100977132 0.112377988
0.123656791 0.100993711
0.279218387 0.065154669
0.243457174 0.033657387
0.28845202 0.170368481
0.510532223 0.018735497
0.47549021 0.017616326
0.278881908 0.025541539
0.214210287 0.051518095
0.21442158 0.102251153
0.234648822 0.06254912
0.236114494 0.022705445
0.118889723 0.057043048
0.090824579 0.146114729
0.09646146 0.092112437
0.165114883 0.148584055
0.205915343 0.054256867
0.275405608 0.03879332
0.310696659 0.023246059
0.338626046 0.135053377
0.562238512 0.072343854
0.433019673 0.041314348
0.275466075 0.06637458
0.232374344 0.056363993
0.217573991 0.046132263
0.2316892 0.079714841
0.245045612 0.091195007
0.276551912 0.039247084
0.375319997 0.122048358
0.151906418 0.065605984
0.16714967 0.07727283
0.29820452 0.090132537
0.392873682 0.126104678
0.416126188 0.175942007
0.543803813 0.016281576
0.486741853 0.017896513
0.217493551 0.065712255
0.188695913 0.038066976
0.239268151 0.097717099
0.213801033 0.077155822
0.379069202 0.031128006
0.386818509 0.071547637
0.263638905 0.083070882
0.380014836 0.142581671
0.305420648 0.198930331
0.338676564 0.075953241
0.453281035 0.109553277
0.209920445 0.047155889
0.214506258 0.035344006
0.26789596 0.066875828
0.200989171 0.067310396
0.323304597 0.068031711
0.302349439 0.041018203
0.31364419 0.054826585
0.340092028 0.041479456
0.244404943 0.086014625
0.265977479 0.042054551
0.317941236 0.026446635
0.303813191 0.019687876
0.318306027 0.016089139
0.257018904 0.067217877
0.303977252 0.050275975
0.325660549 0.097291271
0.271972154 0.112908747
0.244535935 0.082719838
0.378358345 0.023860347
0.368043772 0.025255026
0.321409366 0.027469199
0.241216954 0.115405595
0.268300747 0.039729392
0.287530051 0.20384117
0.220696914 0.535408004
0.246579247 0.108710669
0.296377577 0.047264228
0.304248485 0.026205553
0.240312569 0.035041801
0.245577858 0.272210312
0.313387354 0.622066341
0.411109949 0.061325774
0.320539346 0.07910023
0.364345731 0.069952244
0.343368624 0.030018432
0.300585145 0.027257788
0.40756574 0.220593829
0.407969116 0.167822891
0.433119387 0.142247757
0.472026617 0.069392065
0.376147927 0.107007956
0.405683846 0.060459556
0.465191777 0.26761528
0.471448516 0.153610814
0.252322289 0.052236
0.319289753 0.04787989
0.199023137 0.055991551
0.212817775 0.090021654
0.269627973 0.163311097
0.511137314 0.154878564
0.497305993 0.074837153
0.379159196 0.134995042
0.23734422 0.050488268
0.321745405 0.248023139
0.291659264 0.119744094
0.181076603 0.134407818
0.233863818 0.121731697
0.208920342 0.159975768
0.20159538 0.188032435
0.309558064 0.042512832
0.25805613 0.22305167
0.201943464 0.258464608
0.15499253 0.239444458
0.103541461 0.171723857
0.242025914 0.167671906
0.137854577 0.213972572
0.40726833 0.085335582
0.28775624 0.03001585
0.227369548 0.046721156
0.146687427 0.13229841
0.143652247 0.067997852
0.217403212 0.095528803
0.311055602 0.166956544
0.27743767 0.039181641
0.290708567 0.372412919
0.266975609 0.047717546
0.278383398 0.035206921
0.196946387 0.151895345
0.184698036 0.066017698
0.207691402 0.055263687
0.237365957 0.042432544
0.203273714 0.040627961
0.28710519 0.039553222
0.29804863 0.019400887
0.219822925 0.097618676
0.273704172 0.391576953
0.256405506 0.088774946
0.299510254 0.017591982
0.287826149 0.010194418
0.296624106 0.026617971
0.330724423 0.06026432
0.245752277 0.066946321
0.303581372 0.075408187
0.390010719 0.113403525
0.545337428 0.066257473
0.632622879 0.109827276
0.493103463 0.036649746
0.314456787 0.059031529
0.226809755 0.122336988
0.163541155 0.164786349
0.266007461 0.015568337
0.30412842 0.033068638
0.273019349 0.026646631
0.322549353 0.042646263
0.328820286 0.074932874
0.340736691 0.102935948
0.335941334 0.079682631
0.239809401 0.05154535
0.143930552 0.223491967
0.391425744 0.078907063
0.286499478 0.032821165
0.205521158 0.02892653
0.200022334 0.05721658
0.279492216 0.202573884
0.449504674 0.01712054
0.431361499 0.031648532
0.383818072 0.010681534
0.326710414 0.013769078
0.231643028 0.030911362
0.152687681 0.091934205
0.169457968 0.107101891
0.259243058 0.04391602
0.330953913 0.040745129
0.365254503 0.038260029
0.269874686 0.034923066
0.234361614 0.029036133
0.339395276 0.224184309
0.411943879 0.517424155
0.436472583 0.023820279
0.405767217 0.021869607
0.270462615 0.018040296
0.237019312 0.035453529
0.248448007 0.097683998
0.18545561 0.209244694
0.312761053 0.042243437
0.318343203 0.014937137
0.378589027 0.176859799
0.32288472 0.253862152
0.399307851 0.017844684
0.376837938 0.021635599
0.354925392 0.025421077
0.289183098 0.013610172
0.211887454 0.27195603
0.204673299 0.112713731
0.442356501 0.056649185
0.29054568 0.047653636
0.293088036 0.304343551
0.277553019 0.05061296
0.327762213 0.018127585
0.369050645 0.090337085
0.365694549 0.165896658
0.360671692 0.016232377
0.180325234 0.10630901
0.346076572 0.039474681
0.298890062 0.01497865
0.234487298 0.383921803
0.243074463 0.037537154
0.324536459 0.034950621
0.3560476 0.092962465
0.455951229 0.177653931
0.504374945 0.170444557
0.278293454 0.009041361
0.242187704 0.034694976
0.308769351 0.01690704
0.342576389 0.029612021
0.307289386 0.031041966
0.408191652 0.023975274
0.262053422 0.052145623
0.496563915 0.31137438
0.503244695 0.336127764
0.32165607 0.031531251
0.325831994 0.036253319
0.2532167 0.017672872
0.314885779 0.011313206
0.29796082 0.016717602
0.326057202 0.042714278
0.286687046 0.024201633
0.321866192 0.036459377
0.387951393 0.033508019
0.280788162 0.030273182
0.379375235 0.045473673
0.31951293 0.029351006
0.379676274 0.066642882
0.219140014 0.038499218
0.370535665 0.032604905
0.242151037 0.034471818
0.188397077 0.06108759
0.26624745 0.029190112
0.25862394 0.080360546
0.421811062 0.037201624
0.411941968 0.034680322
0.271960255 0.009553824
0.27525956 0.017073227
0.237836391 0.034969751
0.339290041 0.004023705
0.412460827 0.017794181
0.356390912 0.053799135
0.336236989 0.026938438
0.299374561 0.024141069
0.3150936 0.044737807
0.232277894 0.029576898
0.13731774 0.055664381
0.218762162 0.115296048
0.286855203 0.026159321
0.367497412 0.08782467
0.309074666 0.047136009
0.226242685 0.023770181
0.198159857 0.016409158
0.119674789 0.057511064
0.296922383 0.152723319
0.343292267 0.319508347
0.257399594 0.050521277
0.150579669 0.112690938
0.15936621 0.030682386
0.108086799 0.040828627
0.095826045 0.045345516
0.113660336 0.045872205
0.159058896 0.078018353
0.350988567 0.243424655
0.248434321 0.18972051
0.319202289 0.013278429
0.30700067 0.056207757
0.18080673 0.024569306
0.254784499 0.048181424
0.234154915 0.067363859
0.281378082 0.127115485
0.217896573 0.416584832
0.133196762 0.066446635
0.112058809 0.15916006
0.196917621 0.424302186
0.232179396 0.719337384
0.267814584 0.437301324
0.44106444 0.026528913
0.194908354 0.031820171
0.196189107 0.035406761
0.361821986 0.367365266
0.28843375 0.098977828
0.180853712 0.190104007
0.136635977 0.083930081
0.144643837 0.09048486
0.525231389 0.01650607
0.190706445 0.017861636
0.168592079 0.018712691
0.215766304 0.101923564
0.193447717 0.034963482
0.103055025 0.104977935
0.119138406 0.230643718
0.159048636 0.424000131
0.281423432 0.538149172
0.156561819 0.644397505
0.12298714 0.598914912
0.11193385 0.339691416
0.105681664 0.111369201
0.202948877 0.070638714
0.098026317 0.328452906
0.085995493 0.293112971
0.124366483 0.30614172
0.06948415 0.19809989
0.237733582 0.062692117
0.238818267 0.043678953
0.118056763 0.082673678
0.125404194 0.124343211
0.257666796 0.050293727
0.238520408 0.03490693
0.156675476 0.060043061
0.09462052 0.101551275
0.449485134 0.037508471
0.493884786 0.097370538
0.242146247 0.065924956
0.277964228 0.067914819
0.156009036 0.076065131
0.222048988 0.077848723
0.138873665 0.023931696
0.122731449 0.115174717
0.578128601 0.050253022
0.271967255 0.101319305
0.207369331 0.084329387
0.141908868 0.032226418
0.154706722 0.142385022
0.161992238 0.085717488
0.621755571 0.031567303
0.674821344 0.044913337
0.292076436 0.131031206
0.303282888 0.090959685
0.317475018 0.072863332
0.180283147 0.088573712
0.265070762 0.090590411
0.326345255 0.112168705
0.254563284 0.105610054
0.628790623 0.040859162
0.307006737 0.083208746
0.275062259 0.133348946
0.316119022 0.298669896
0.640061211 0.033868516
0.299403141 0.066633991
0.345380525 0.06380281
0.290141955 0.119870407
0.622806977 0.022777021
0.282199081 0.059732062
0.264831816 0.096481891
0.207894999 0.068542338
0.262583132 0.049343299
0.241653905 0.05993409
0.208623803 0.064653437
0.20313813 0.082072285
0.197941603 0.133197359
0.601671087 0.013235318
0.61770545 0.016951081
0.140854769 0.066982772
0.20196701 0.061684885
0.134259529 0.053407877
0.534373335 0.020906085
0.629371069 0.013826218
0.07087064 0.270475302
0.092346367 0.099175107
0.142986298 0.045735866
0.128756307 0.044833974
0.130582519 0.047821257
0.127505349 0.054709651
0.14944557 0.082037841
0.102739888 0.04786914
0.127981245 0.050070243
0.115447932 0.049512339
0.086336605 0.089976265
0.122928084 0.042984176
0.129458424 0.033990631
0.14466765 0.030760895
0.221950274 0.156312014
0.313312902 0.022437614
0.099441586 0.035170045
0.141839966 0.040725179
0.167783011 0.028069387
0.160252296 0.027393003
0.167710857 0.058885742
0.261037501 0.115910175
0.352992708 0.040706502
0.386883099 0.033956566
0.378215184 0.02776477
0.259438824 0.055616276
0.267188647 0.163948118
0.153180411 0.099602179
0.201434879 0.141235014
0.424372901 0.003951796
0.415391049 0.00652046
0.324853417 0.024907126
0.286469609 0.086184171
0.579329879 0.074209592
0.106671569 0.051307628
0.113062898 0.039590977
0.135046679 0.03311699
0.201601241 0.044920997
0.394656583 0.040534475
0.492396666 0.139544776
0.199048743 0.078449359
0.201456712 0.086477561
0.4468749 0.016027315
0.439234729 0.018993196
0.108776323 0.052603269
0.111783019 0.043973714
0.231506279 0.031597726
0.25342104 0.047461022
0.349491798 0.059447849
0.277943464 0.028392487
0.252825358 0.033560146
0.542216246 0.007260721
0.055896894 0.076977409
0.080101644 0.037400916
0.110033267 0.091054107
0.121981122 0.193488881
0.231815698 0.068938484
0.400261409 0.038303866
0.410633062 0.041288121
0.425641507 0.032880043
0.550157172 0.032122912
0.604150134 0.008099215
0.058213387 0.07355237
0.044809515 0.081415364
0.065137143 0.068712598
0.078844109 0.119255021
0.098311856 0.111567302
0.340619203 0.040048013
0.469909288 0.05452265
0.397476025 0.031546576
0.302101474 0.031159334
0.551455882 0.016472811
0.58494792 0.01963757
0.07297072 0.105870792
0.042538616 0.115074784
0.066092261 0.092825941
0.074319197 0.138330137
0.090514374 0.129009089
0.096648982 0.066474052
0.130925229 0.059438131
0.162246233 0.05139366
0.198965574 0.055814167
0.288498075 0.05697441
0.4600153 0.08571972
0.371168758 0.069589393
0.497098332 0.069085294
0.582778913 0.0209334
0.087120246 0.084144447
0.101887458 0.09473998
0.335985725 0.177254096
0.424341552 0.230919554
0.591084471 0.009584126
0.568791875 0.014621814
0.075053575 0.12640791
0.129890352 0.131659938
0.115914815 0.086164299
0.341095837 0.331111522
0.316391266 0.127921739
0.606155229 0.013449626
0.609146815 0.019019494
0.113643165 0.091319286
0.117623716 0.089751487
0.351546896 0.09229101
0.315166969 0.055806413
0.559007788 0.06149885
0.148723193 0.104123601
0.322300283 0.069609045
0.380620885 0.037929897
0.576511079 0.029961914
0.562615405 0.032001249
0.14664858 0.114007965
0.271010537 0.221930894
0.593649162 0.026430681
0.256663754 0.037702115
0.273837145 0.031447265
0.546006597 0.054419183
0.269539496 0.037662071
0.20856051 0.049954932
0.280108799 0.012875888
0.322114597 0.015621378
0.461815863 0.01637501
0.186632131 0.030695766
0.320746581 0.009925757
0.466988517 0.002234546
0.480417635 0
0.186183079 0.024782784
0.271492907 0.032171188
0.322120368 0.01598139
0.382684194 0.007329232
0.400846952 0.010557292
0.395897077 0.010217836
0.399060124 0.001915307
0.154670413 0.034469718
0.252171583 0.033514095
0.221487991 0.016231134
0.306877369 0.017375003
0.32165216 0.013193737
0.352783601 0.014520457
0.353318503 0.024771123
0.321370804 0.020218235
0.322538314 0.068675297
0.331060252 0.019925668
0.166477361 0.01125699
0.13349521 0.065308986
0.158299439 0.036728709
0.281895914 0.040315629
0.27649784 0.042151183
0.282017302 0.038200267
0.266151896 0.024337275
0.285159386 0.019116462
0.119170416 0.024588292
0.159253247 0.053381174
0.270601684 0.014960082
0.291914402 0.027641016
0.175511784 0.070410902
0.19866425 0.040275365
0.209342196 0.035484188
0.128128412 0.018965467
0.152581371 0.020433753
0.141593167 0.022695885
0.150516317 0.018056293
0.249361508 0.022345053
0.318142168 0.068505391
0.233378 0.064884091
0.285219578 0.020124127
0.159163261 0.033862412
0.263195398 0.021034076
0.096332103 0.058503517
0.139398345 0.021710468
0.142634603 0.023039507
0.206233868 0.065166644
0.254342192 0.099762213
0.331473139 0.009680837
0.213531828 0.015192762
0.111949887 0.177893998
0.362433384 0.020748063
0.145702452 0.018926156
0.136189564 0.020993376
0.13849335 0.030128089
0.288012385 0.058798362
0.234631392 0.052051718
0.322853703 0.053300674
0.246006945 0.016865271
0.141533219 0.05115227
0.170999264 0.058041618
0.120971892 0.01845722
0.099866497 0.024004161
0.097686481 0.039456272
0.140148397 0.063751468
0.150177326 0.037042692
0.269122501 0.462924636
0.238974352 0.070013965
0.269775255 0.068440342
0.35319659 0.012187368
0.273447575 0.066583403
0.358457979 0.006496886
0.093851804 0.03632916
0.115341667 0.058942725
0.33688622 0.0947537
0.233598781 0.145806789
0.180249276 0.160054953
0.243375537 0.068650262
0.34918543 0.018269905
0.361681672 0.00510699
0.370396082 0.006078431
0.347372823 0.007781117
0.184648487 0.127953192
0.220786497 0.612434665
0.171514829 0.398069043
0.233260325 0.821604757
0.170503232 0.293938291
0.202898435 0.138166815
0.245852691 0.052935702
0.303375505 0.030120995
0.342861522 0.021552144
0.261001765 0.079599288
0.277851236 0.056054444
0.324517812 0.025316161
0.318121598 0.036165133
0.322548908 0.037794119
0.317796399 0.029235325
0.297604487 0.04823206
0.325584525 0.018955862
0.308005114 0.024454637
0.315288396 0.02459344
0.208192488 0.03467213
0.368105609 0.076475567
0.19872782 0.017541749
0.223459422 0.022002977
0.458094287 0.042634346
0.432147703 0.086967531
0.445288967 0.046712335
0.400247837 0.072261159
0.410090974 0.038508954
0.479182888 0.031147382
0.21638098 0.096263842
0.098138299 0.061837411
0.317966475 0.02621763
0.223395753 0.049188349
0.283828096 0.056471046
0.172016098 0.054870761
0.392162627 0.05474728
0.221652599 0.056903486
0.389200901 0.07627236
0.376988783 0.099945775
0.301937133 0.115957745
0.347620594 0.076208841
0.386010929 0.065304069
0.406966176 0.035036692
0.349557983 0.019569869
0.426036454 0.082862422
0.395601056 0.01523718
0.363366028 0.085660858
0.399317808 0.026701058
0.393931275 0.015663728
0.445657978 0.018574851
0.463847059 0.15708515
0.440765584 0.064601079
0.407899805 0.017035323
0.293631733 0.022391475
0.299671607 0.054488536
0.381934952 0.032921282
0.483008721 0.043801743
0.477820103 0.019525032
0.489838062 0.062629274
0.358647692 0.018118688
0.333078634 0.030342832
0.426844021 0.034897658
0.4526788 0.087394809
0.525387564 0.045433122
0.361988286 0.028412418
0.372790325 0.020883907
0.274765423 0.274689316
0.550523536 0.042228152
0.578643627 0.054439206
0.381504675 0.077739164
0.236430733 0.235974781
0.275049242 0.202763248
0.596930174 0.075156319
0.209277172 0.775297763
0.217069503 0.504972732
0.13680902 0.112927429
0.274884204 0.051444454
0.215498219 0.049974179
0.233601141 0.093790898
0.333530571 0.157132734
0.217308717 0.098049966
0.246736496 0.053771522
0.245076879 0.044492005
0.259818178 0.056175361
0.340328753 0.072731573
0.316264786 0.033805428
0.246729101 0.105744912
0.240521874 0.031832059
0.374119484 0.034767425
0.702348344 0.08527211
0.413392195 0.086770332
0.337233311 0.037031616
0.340212812 0.028009911
0.376066386 0.076045719
0.295667103 0.019701774
0.35273848 0.034062869
0.306133891 0.012075289
0.343102075 0.023047918
0.273649578 0.026657453
0.202764436 0.026800034
0.231444839 0.049967736
0.241618199 0.038634551
0.187555737 0.118340497
0.253557349 0.0267806
0.25417383 0.059362844
0.244964994 0.19607009
0.253481573 0.078772372
0.304029975 0.011476167
0.287359976 0.057636077
0.409645014 0.035510297
0.319521707 0.034869067
0.381009819 0.030944966
0.31303378 0.044497276
0.360826165 0.022829901
0.37051718 0.031736408
0.363316965 0.018395462
0.397076549 0.028831186
0.268227549 0.067843593
0.356656977 0.028184807
0.419991449 0.02667916
0.5118532 0.031725813
0.480952397 0.067587152
0.469962252 0.061634799
0.443343099 0.007356431
0.365740541 0.039917874
0.355116067 0.057475307
0.251036074 0.091278159
0.317396115 0.045099651
0.347691503 0.188026533
0.376492532 0.041783393
0.336233148 0.066733219
0.353660214 0.030950318
0.387018476 0.026932316
0.404737076 0.028086364
0.082266463 0.376414583
0.291265645 0.029747033
0.347790389 0.018849166
0.563456239 0.014202005
0.279978318 0.012852959
0.295830223 0.016083467
0.293069373 0.010443453
0.289645337 0.024630265
0.077550209 0.090997302
0.147202538 0.012946392
0.17728622 0.026633982
0.210509697 0.035252466
0.095317189 0.038960174
0.135908793 0.017959982
0.258578326 0.032106986
0.155065727 0.032288153
0.145749755 0.058863084
0.489748659 0.087497108
0.483671228 0.0425429
0.471257675 0.066476156
0.374593742 0.021637047
0.463657931 0.068409603
0.097192322 0.054887583
0.202323081 0.138531694
0.194855256 0.034234103
0.307419033 0.027238403
0.126760836 0.057726173
0.224213771 0.029081547
0.128267787 0.055999099
0.330079086 0.023305159
0.111041158 0.084610962
0.222355437 0.040876044
0.17341336 0.193326002
0.218171801 0.057234478
0.348577509 0.03669127
0.378236239 0.020286615
0.332357654 0.086919769
0.404329863 0.013275227
0.428488362 0.006612634
0.462639085 0.019234809
0.459012514 0.156767541
0.415197 0.064852479
0.451397382 0.063344528
0.491393003 0.028154501
0.488976185 0.019759159
0.133075028 0.106558688
0.120282736 0.161538546
0.125250682 0.130243724
0.231645134 0.101045281
0.210420548 0.044451371
0.319145996 0.09145679
0.513559022 0.044852109
0.530175488 0.047161378
0.43722697 0.037013448
0.424318392 0.034010061
0.317133367 0.031470243
0.104366013 0.193436846
0.101640215 0.111138988
0.276126823 0.074337964
0.246452521 0.035099185
0.328081137 0.022536587
0.366167404 0.331404137
0.485307343 0.142220266
0.50774381 0.102641301
0.468142217 0.065129218
0.413229479 0.014707399
0.322177252 0.027681317
0.278940629 0.026395772
0.211839233 0.052179518
0.213515237 0.097545456
0.129059099 0.062630777
0.101048641 0.169550716
0.335164322 0.095422163
0.536299208 0.037788366
0.534233453 0.028085268
0.451318556 0.032302805
0.390639077 0.03412691
0.280763964 0.062659604
0.23203289 0.061982159
0.18426645 0.057050984
0.232783062 0.084354995
0.407622704 0.105833768
0.153950861 0.059503124
0.525027924 0.188876372
0.523248093 0.016172615
0.399444029 0.048167319
0.215692149 0.063920735
0.186985681 0.037628747
0.223724093 0.114324752
0.405431449 0.029459809
0.375250123 0.101510238
0.375036082 0.058662573
0.502827047 0.144746519
0.534866144 0.01292827
0.4139397 0.058263915
0.452330737 0.025172992
0.219864099 0.124509638
0.257628394 0.076194705
0.320609991 0.062956495
0.300474142 0.078800097
0.331856875 0.038876664
0.379804769 0.046902226
0.484389585 0.019934071
0.528514045 0.025751788
0.416155593 0.080312108
0.30611895 0.061681747
0.320749652 0.013113109
0.306528071 0.030600786
0.272973655 0.026259353
0.32774803 0.092830821
0.23398346 0.07213261
0.312013226 0.135446876
0.273296444 0.108014782
0.242803945 0.080697968
0.302006535 0.035937365
0.297096746 0.054692081
0.360654238 0.035669764
0.400575476 0.06422002
0.37190135 0.020837699
0.322209058 0.024199629
0.220482973 0.055609291
0.298858233 0.155315392
0.273337582 0.469637616
0.270466188 0.0757543
0.306109086 0.028849693
0.350419549 0.024675435
0.321636337 0.049899882
0.290011535 0.0425612
0.301937312 0.022032017
0.266276177 0.210558572
0.387609819 0.545930551
0.348105735 0.029169986
0.406113958 0.064866362
0.345242289 0.043211558
0.360623287 0.067254355
0.303400545 0.023048096
0.405949931 0.195686762
0.418101299 0.102214226
0.446828727 0.103928092
0.426484334 0.14777532
0.405168087 0.064212747
0.450031213 0.211146244
0.238811885 0.05948898
0.188160747 0.189931531
0.479939959 0.133319912
0.436756533 0.10111724
0.324011226 0.04407195
0.209632725 0.048515446
0.209476205 0.087143473
0.240180957 0.159313244
0.307324911 0.136480751
0.404851163 0.120641669
0.489042656 0.067532315
0.500112181 0.075326204
0.403971509 0.074500195
0.322294369 0.242326865
0.297176301 0.105059651
0.120354293 0.158674382
0.241336655 0.113283893
0.208509527 0.176230023
0.224789493 0.167950118
0.223362438 0.134925626
0.556498305 0.10811998
0.19876184 0.15924083
0.357441094 0.084922646
0.279123126 0.040890974
0.256695491 0.052036252
0.28079526 0.041210673
0.221076493 0.029865388
0.285894429 0.040386486
0.228914009 0.03984712
0.245473205 0.016665067
0.280421325 0.016330459
0.292382559 0.034335595
0.295716705 0.032598065
0.36144927 0.104399965
0.254829003 0.061119869
0.302299537 0.073281714
0.326722525 0.122313176
0.399261311 0.111363321
0.369651079 0.051572414
0.402486639 0.096075994
0.388031379 0.0679531
0.251991388 0.019002259
0.264690622 0.014049567
0.322557016 0.042075687
0.281400586 0.034716075
0.26273338 0.013679923
0.49617996 0.169422161
0.331771997 0.160700186
0.286803778 0.109775263
0.329959519 0.071787326
0.340694091 0.100408401
0.318994513 0.049401816
0.348149366 0.022648394
0.372582066 0.034162131
0.259404884 0.022742818
0.391202401 0.079707508
0.286844135 0.032121761
0.251494649 0.064520782
0.276863964 0.03318716
0.290317716 0.031270198
0.119325212 0.592224055
0.165992753 0.817839789
0.183761003 0.821368797
0.259283665 0.043776418
0.40775422 0.087074531
0.364952394 0.038636435
0.271892586 0.036793437
0.220162038 0.026086752
0.185996105 0.080093797
0.192185054 0.059635107
0.25588277 0.105276398
0.190626341 0.32531381
0.294824919 0.012488147
0.268873545 0.020124109
0.246625113 0.034523369
0.14011383 0.280194397
0.072072176 0.329329266
0.142915569 0.562355735
0.230516898 0.509620049
0.310039867 0.593382255
0.262684536 0.501849099
0.254734956 0.098125481
0.256793009 0.021897562
0.204944613 0.363712217
0.337120213 0.154810011
0.330528235 0.010977742
0.306504863 0.009201711
0.257197512 0.035078938
0.238880392 0.227014724
0.199699333 0.189938206
0.162188763 0.125795675
0.106031948 0.133416545
0.30901702 0.563922415
0.212107516 0.269681182
0.206114496 0.10745315
0.270924742 0.061751576
0.226106052 0.065412385
0.292217003 0.061146609
0.264869699 0.066679748
0.271277128 0.017058558
0.303720391 0.014006381
0.265715387 0.024956657
0.234297887 0.382463456
0.261485144 0.039148166
0.26557954 0.020457086
0.272384382 0.021772153
0.350587342 0.0241991
0.261612556 0.023073689
0.328141457 0.017044296
0.32498488 0.01353596
0.304721968 0.02662965
0.255909468 0.190026786
0.21007564 0.264601645
0.290089514 0.161930054
0.258634004 0.045006517
0.40854788 0.024861933
0.271308875 0.034007517
0.281213073 0.027643913
0.261254741 0.027732606
0.244950109 0.026444802
0.24732708 0.016737165
0.289090355 0.015913272
0.319048411 0.041769974
0.285518382 0.023858246
0.128572444 0.062406179
0.323119243 0.2640086
0.150495772 0.089506825
0.357367418 0.103082419
0.303175152 0.075463566
0.231680625 0.030166423
0.412225003 0.05648508
0.307007702 0.013932816
0.252328533 0.032838336
0.361295419 0.031881326
0.232186387 0.033012829
0.186403506 0.058416926
0.167121423 0.048837637
0.291342158 0.018376369
0.261581964 0.017932752
0.344046509 0.023174916
0.374172853 0.030405944
0.213413547 0.055237076
0.285243345 0.015195772
0.306270214 0.018632541
0.195892661 0.085740618
0.21946751 0.148321067
0.134054624 0.073246289
0.225941265 0.073939233
0.234301234 0.1417118
0.340804356 0.115380001
0.205005656 0.036637844
0.338697158 0.003946946
0.379831164 0.021505332
0.392994775 0.016750321
0.284458354 0.039477902
0.317634235 0.048660545
0.43401277 0.097806121
0.407951021 0.121275903
0.255452553 0.025782406
0.194316317 0.03404898
0.215734309 0.028882678
0.272047908 0.017643543
0.199661476 0.23179047
0.235154106 0.108835154
0.293184313 0.062378223
0.291132832 0.012998294
0.352378225 0.008380152
0.266572114 0.042601194
0.343016489 0.008479753
0.360805327 0.017191893
0.335393431 0.025705576
0.342850043 0.081256629
0.256731887 0.019812821
0.311951314 0.036631849
0.244925832 0.031703827
0.276013729 0.05515685
0.216896226 0.022593307
0.22132419 0.023733465
0.299245719 0.149371885
0.321564172 0.01429567
0.331353814 0.017056169
0.354452632 0.019975954
0.329375059 0.038242626
0.325547564 0.053859931
0.204505662 0.17853174
0.302190916 0.442839168
0.350882416 0.24255391
0.232199558 0.041893504
0.338949316 0.01871697
0.328167334 0.014338935
0.300475716 0.056194273
0.113984284 0.160185605
0.196874675 0.425188483
0.355554011 0.033738206
0.251160197 0.097144709
0.26264241 0.093826494
0.233678897 0.050040562
0.33356895 0.018866936
0.413550786 0.013255915
0.328027877 0.035092289
0.256191972 0.053194951
0.285861264 0.039636895
0.376947986 0.01514918
0.446041181 0.036165573
0.412993005 0.048112849
0.525196272 0.055232392
0.32763025 0.078464069
0.388371203 0.065417047
0.10893921 0.111925294
0.094785117 0.07943514
0.405655555 0.024612335
0.122444713 0.307836331
0.068798345 0.196715512
0.424610925 0.012220899
0.124378231 0.653776332
0.104066379 0.410685648
0.195391377 0.193861832
0.408048698 0.032893224
0.430923776 0.022092376
0.427086714 0.029307447
0.176104515 0.514852048
0.195749059 0.420206134
0.178161461 0.131105229
0.309224501 0.058537697
0.310334671 0.029897186
0.333348375 0.034963151
0.337415198 0.018423087
0.479024557 0.042825122
0.238148643 0.168429651
0.177947526 0.069106442
0.221468927 0.046237213
0.233021852 0.03705474
0.259851975 0.035485873
0.298385869 0.037235982
0.435667172 0.027885909
0.177653879 0.069535934
0.189951755 0.131430707
0.228426443 0.047626858
0.26616139 0.054805178
0.312057848 0.257152565
0.346171906 0.088815204
0.616548862 0.023984901
0.399465859 0.440259586
0.282250978 0.240099774
0.229747586 0.262150887
0.445860035 0.169396887
0.346209106 0.066821446
0.338543671 0.040610808
0.612499782 0.031341372
0.622271596 0.027583264
0.284200514 0.212227402
0.227864687 0.167512224
0.379675434 0.024086857
0.22087143 0.109905821
0.454151094 0.012109932
0.243529508 0.09835787
0.342004175 0.025911959
0.48218464 0.010515519
0.274262062 0.051345206
0.330673877 0.037884221
0.482764265 0.010687467
0.061973496 0.236738428
0.067385683 0.40172024
0.070428243 0.2697475
0.124153057 0.056689525
0.149031499 0.081577892
0.176685824 0.112871016
0.207651392 0.114975019
0.270702847 0.089329824
0.187214908 0.148317115
0.281763668 0.244367254
0.387714795 0.368286298
0.262913235 0.34519503
0.299234594 0.054896452
0.376422754 0.033762276
0.450952626 0.019177818
0.106123613 0.511831085
0.123937396 0.049393669
0.110741395 0.055722251
0.158181385 0.062184811
0.307175339 0.199500631
0.345610319 0.267306883
0.249342065 0.258536735
0.289632366 0.35215907
0.395597701 0.038272502
0.391826147 0.030366606
0.482063104 0.013052448
0.087807095 0.089241628
0.113270119 0.058634204
0.321487057 0.164251408
0.35420851 0.018662104
0.369079398 0.02284466
0.307013762 1
0.101985373 0.543537089
0.052891337 0.357861459
0.043739375 0.147944062
0.136373798 0.043690945
0.399317023 0.087053441
0.217441297 0.10973716
0.274940364 0.085307031
0.592112596 0.076519719
0.090565992 0.44924789
0.097984689 0.545087897
0.069050505 0.443281226
0.054418048 0.212056412
0.056817555 0.083151147
0.073742911 0.077890336
0.109927751 0.038370015
0.394136511 0.040408859
0.201234932 0.086099211
0.180723074 0.056967873
0.263729439 0.025106139
0.347223723 0.012869504
0.424845834 0.015694858
0.64375578 0.041344474
0.175164759 0.11370782
0.108332367 0.158131798
0.076524457 0.138023038
0.067921867 0.117570951
0.086558739 0.052273819
0.095970249 0.057465009
0.103389185 0.09333458
0.337441019 0.060134597
0.212893022 0.034595085
0.282736369 0.042942392
0.336429668 0.015380831
0.37983863 0.008965996
0.428503372 0.008455756
0.504517171 0.005724507
0.575965748 0.017791878
0.741219773 0.106539706
0.13824184 0.059866766
0.112584252 0.084826284
0.09525646 0.091882593
0.049719383 0.078960723
0.402446742 0.040934947
0.425725199 0.00550115
0.473977007 0.004987045
0.11557222 0.038214396
0.109162741 0.057707552
0.05495519 0.077484052
0.041505063 0.090984979
0.08199601 0.119922196
0.103241584 0.11208047
0.122063317 0.063010555
0.185958797 0.063877246
0.222113047 0.050263646
0.453368693 0.055342864
0.514107155 0.117384145
0.553668109 0.063984898
0.311657787 0.025552679
0.522138614 0.015907597
0.043131675 0.105812283
0.055543662 0.097362795
0.078367137 0.137125604
0.170114406 0.048785685
0.195685981 0.056874109
0.296436101 0.055930555
0.488774057 0.096140429
0.413343497 0.122328375
0.456030931 0.085494839
0.366144725 0.068448789
0.495666028 0.067303788
0.322004891 0.043573424
0.402121536 0.019658159
0.531813989 0.04581297
0.554994968 0.020606185
0.421440309 0.234161372
0.360847003 0.070538857
0.301053861 0.04115081
0.483429254 0.009514724
0.548421535 0.009012973
0.574185097 0.009058685
0.340671179 0.330444546
0.316259409 0.066771382
0.325459626 0.265419833
0.30210698 0.232439516
0.300971192 0.073978499
0.38855741 0.07729649
0.288535214 0.063091137
0.326279822 0.074474808
0.34680601 0.032353844
0.307684798 0.030406031
0.251513123 0.036211953
0.251358608 0.033257076
0.235130794 0.035076444
0.258368514 0.031516461
0.281527251 0.029166129
0.202817011 0.048419565
0.230019617 0.042652365
0.203155622 0.052065506
0.174429799 0.0296817
0.259647843 0.018732973
0.298265087 0.013138285
0.327427014 0.014159209
0.342333761 0.022952165
0.145426883 0.036595269
0.133483432 0.023184887
0.257528927 0.03766509
0.269138197 0.02294941
0.306107284 0.075343517
0.223433837 0.042130199
0.254844602 0.098126298
0.182035888 0.033297536
0.267129448 0.067511792
0.213401564 0.022509415
0.260620673 0.020949277
0.143217659 0.019312924
0.134510199 0.056482367
0.184964061 0.050649205
0.226724986 0.065085203
0.279770234 0.067984451
0.151734093 0.048537046
0.18790439 0.046581027
0.465673663 0.02278
0.396016992 0.029151034
0.263074321 0.023299228
0.14763657 0.018803486
0.121756604 0.023936931
0.123610049 0.019632887
0.112809203 0.028930593
0.161994467 0.048531866
0.166343462 0.101026603
0.177729739 0.062432638
0.194797324 0.016638948
0.221988853 0.031544094
0.472069262 0.073807771
0.305050865 0.014724561
0.214200153 0.011314285
0.196608888 0.048355589
0.127776522 0.018652551
0.099677055 0.024050205
0.097876648 0.039415775
0.12975407 0.065903065
0.147731813 0.036628853
0.176906968 0.042045494
0.449597879 0.134328107
0.308930888 0.016850261
0.244411674 0.021659162
0.212929971 0.031599165
0.467630947 0.05846834
0.448916633 0.046326988
0.277242302 0.025729257
0.191919436 0.033217098
0.126680933 0.034025123
0.094466174 0.036211628
0.115244209 0.058902449
0.336515482 0.094567493
0.289207781 0.020531861
0.296635313 0.023958065
0.333785945 0.022023936
0.361206613 0.006288854
0.335354424 0.017590608
0.236610688 0.024922568
0.313120228 0.006934075
0.457173473 0.045038624
0.127025437 0.030969354
0.108819786 0.12418171
0.182974098 0.126716964
0.293636161 0.023211539
0.339461981 0.011812326
0.181134736 0.036334254
0.097772641 0.063061062
0.163994731 0.202138848
0.344651018 0.284138666
0.328173798 0.031296689
0.330312008 0.017737343
0.378372557 0.016011022
0.172097615 0.026619889
0.118705598 0.021121151
0.116124038 0.087676028
0.298646858 0.104464864
0.235513554 0.053555483
0.290621968 0.025165799
0.323402469 0.018557759
0.357141881 0.011863715
0.152965953 0.024796023
0.146445828 0.020509924
0.25007119 0.056911231
0.237421254 0.065734706
0.303808234 0.103469597
0.296639741 0.030058464
0.317999621 0.023358789
0.181651463 0.013471741
0.16411653 0.025919552
0.213671693 0.009588286
0.309189091 0.102204555
0.302571029 0.027668371
0.154910915 0.038810407
0.264800858 0.016057986
0.316657658 0.035872541
0.341598511 0.019470069
0.131901219 0.069462834
0.181690416 0.031932374
0.29771232 0.018802431
0.405321062 0.009490663
0.23712562 0.023770102
0.167588289 0.025214466
0.216892639 0.024900203
0.329699287 0.370569781
0.229584925 0.016845849
0.25391287 0.016278345
0.331908521 0.02559046
0.393374512 0.014356993
0.40347932 0.017664419
0.142242968 0.045423428
0.245179431 0.039752867
0.255166759 0.024450081
0.287573403 0.041516897
0.363701482 0.026450289
0.429825407 0.033277298
0.195551138 0.017023877
0.222862195 0.021938033
0.275168691 0.031117663
0.300743956 0.028370272
0.325547402 0.020632162
0.39634273 0.014319867
0.440301679 0.00783492
0.240495815 0.025009567
0.140281213 0.03538453
0.140482829 0.04030502
0.169767807 0.050858601
0.224413621 0.030231291
0.244626617 0.014625518
0.309507599 0.025088683
0.385136082 0.01226918
0.14881007 0.105509002
0.200317793 0.093396116
0.09483047 0.060076134
0.081391539 0.136152765
0.121757887 0.032984609
0.185812807 0.039132513
0.271263491 0.011449789
0.296725852 0.01550681
0.334255795 0.019261067
0.308862485 0.024828467
0.093236069 0.136835616
0.106068263 0.199719324
0.37783857 0.012583618
0.355772777 0.004534102
0.372398623 0.013881233
0.282374495 0.040860382
0.153099347 0.052828287
0.147339555 0.168638183
0.186915309 0.350082922
0.363434958 0.007871586
0.339363585 0.010508508
0.283352674 0.024711059
0.327960224 0.02827157
0.274512374 0.014827151
0.378900165 0.04184438
0.374717751 0.051078311
0.219529756 0.055087196
0.18108252 0.204058877
0.20818234 0.0673046
0.335179905 0.017745783
0.426280383 0.028984338
0.346523165 0.020457527
0.427265724 0.033868135
0.391190592 0.069187193
0.251172064 0.115641346
0.186923496 0.065779365
0.209153076 0.063955368
0.365406227 0.016943773
0.341095496 0.013907721
0.372818111 0.030068796
0.390849454 0.024840579
0.388175269 0.026735777
0.341439287 0.114124822
0.468202914 0.100285688
0.381508095 0.105849642
0.305355871 0.107765169
0.421615845 0.006514763
0.391856213 0.027045492
0.304294317 0.019259625
0.412488528 0.016235214
0.478014966 0.062497376
0.457512277 0.101336683
0.34183773 0.12816044
0.320756954 0.111178287
0.373317837 0.083402127
0.394086993 0.034869423
0.419513659 0.026220683
0.422850076 0.015821075
0.436021664 0.045226035
0.484763558 0.022908066
0.382671346 0.110653132
0.512980274 0.104773345
0.336395967 0.030933183
0.355582689 0.085197579
0.333592718 0.046119727
0.443141673 0.018428558
0.41212656 0.019726412
0.495676916 0.024550206
0.400143744 0.016423311
0.298761388 0.020784323
0.283704674 0.050007975
0.381123073 0.032572642
0.441394388 0.014768885
0.474133808 0.03000478
0.479158293 0.043551073
0.426781128 0.023003473
0.549016873 0.032906771
0.45046108 0.023047086
0.3874982 0.014501746
0.421321716 0.031267737
0.43440305 0.043315021
0.471577723 0.025146038
0.563325159 0.045869046
0.528129744 0.065403508
0.337582348 0.029970948
0.271200738 0.270428855
0.433136072 0.23459604
0.433567334 0.075509227
0.550099645 0.082845458
0.371365146 0.048466047
0.46293653 0.02720998
0.235700432 0.238258555
0.246628875 0.634711846
0.208587089 0.771789115
0.224221675 0.055984456
0.249366551 0.043394856
0.215507705 0.063862961
0.263638905 0.083070882
0.257365991 0.072483131
0.322764084 0.06555628
0.265977479 0.042054551
0.353712872 0.033457852
0.253682622 0.159065733
0.595725028 0.192285211
0.544420784 0.466270115
0.561430966 0.127249714
0.360565308 0.250278215
0.293323341 0.032815176
0.457236755 0.17792799
0.406415179 0.058113965
0.480472299 0.085999496
0.545337428 0.066257473
0.292953518 0.035496866
0.260029215 0.038249768
0.317198969 0.018340969
0.308385143 0.01076204
0.358002764 0.016899057
0.34559101 0.032721291
0.339204268 0.11432595
0.249515512 0.041078963
0.397576153 0.14592423
0.254286551 0.086188471
0.227614493 0.044285852
0.44106444 0.026528913
0.391245348 0.027547919
0.345307485 0.024094944
0.373130428 0.014079567
0.447733547 0.159591687
0.33205003 0.069335231
0.296358052 0.038953198
0.44102826 0.008845618
0.601671087 0.013235318
0.275552257 0.034158815
0.583389133 0.074838444
0.088781374 0.076209669
0.4468749 0.016027315
0.058154294 0.131554997
0.080824151 0.0521417
0.407343958 0.027114851
0.606155229 0.013449626
0.609146815 0.019019494
0.641368062 0.051110815
0.462366239 0.012681331
0.455738363 0.028007292
0.285869366 0.066283311
0.116625919 0.126959585
0.233598781 0.145806789
0.180249276 0.160054953
0.155970274 0.017552111
0.22545121 0.059058919
0.53751765 0.267516283
0.499839806 0.23072799
0.336186845 0.043461264
0.37474771 0.108451014
0.33221966 0.129801691
0.095760762 0.071383367
0.123486145 0.124728322
0.135782567 0.112177285
0.231098684 0.094112295
0.209364636 0.044017969
0.279050705 0.031675215
0.436854473 0.037688089
0.422745508 0.033220075
0.318317736 0.030602894
0.276009797 0.046864409
0.082849992 0.112374652
0.100434095 0.119396341
0.123036094 0.105845641
0.280769633 0.065635647
0.243901255 0.033287594
0.331289844 0.01811565
0.283243453 0.023795631
0.218248128 0.092513589
0.120726871 0.054541979
0.100095598 0.16590852
0.096883283 0.098465849
0.165114883 0.148584055
0.205145025 0.057525773
0.275397134 0.04288257
0.310212184 0.028022879
0.231511028 0.057207058
0.303847361 0.116828302
0.300144151 0.156264429
0.231624386 0.07914779
0.394128908 0.1066213
0.165530877 0.080249545
0.159991136 0.053305876
0.186452923 0.040098478
0.237615428 0.083162452
0.350047722 0.15035512
0.22397475 0.106901354
0.385777094 0.027568771
0.41413692 0.17567621
0.305944345 0.055070038
0.212936452 0.055270848
0.209573867 0.042855474
0.219273462 0.118392511
0.290657188 0.060045717
0.244404943 0.086014625
0.288092922 0.038207152
0.265345436 0.050660242
0.302115892 0.056394359
0.310109967 0.023503318
0.320510263 0.013213888
0.272597111 0.024859519
0.314243738 0.011742471
0.24180666 0.079716682
0.400679199 0.062744897
0.372573503 0.021041307
0.259775311 0.064635774
0.393607321 0.035952116
0.385157712 0.020106917
0.321278692 0.04950716
0.293937107 0.045046051
0.301856643 0.021938416
0.288031744 0.103117403
0.449275579 0.030053124
0.335866834 0.041748255
0.355496417 0.077389854
0.248868491 0.221405765
0.501952003 0.037471753
0.474008277 0.029449813
0.435925504 0.046491709
0.405214651 0.073100155
0.188434408 0.187970519
0.206278499 0.047502124
0.210157089 0.086553336
0.318142957 0.140181442
0.460239009 0.119813976
0.285955303 0.234574376
0.495984682 0.032622651
0.485593056 0.053913798
0.500199358 0.075413075
0.403769891 0.073616679
0.122266024 0.152759411
0.241368393 0.113262254
0.208517242 0.177057762
0.227972617 0.124412315
0.62877716 0.10723954
0.364388329 0.175605968
0.519916614 0.045492668
0.542052885 0.064730059
0.412715368 0.074242658
0.380035073 0.132676397
0.201943464 0.258464608
0.15499253 0.239444458
0.242025914 0.167671906
0.207598841 0.141531285
0.39222231 0.070425642
0.279771843 0.061204965
0.455325356 0.061268997
0.378241921 0.628970932
0.23144701 0.174777408
0.146687427 0.13229841
0.143652247 0.067997852
0.192857244 0.082604183
0.277316418 0.039358808
0.259213255 0.03470111
0.196946387 0.151895345
0.184698036 0.066017698
0.207691402 0.055263687
0.290542068 0.038656519
0.297626197 0.026336684
0.220346052 0.093903115
0.498362252 0.131308822
0.280327489 0.015315247
0.299510254 0.017591982
0.292803287 0.033794501
0.296782145 0.028315584
0.351003644 0.04898294
0.30060185 0.035557277
0.436908827 0.0829566
0.361941447 0.103062236
0.33269873 0.11348524
0.250608831 0.06105601
0.299649161 0.070282385
0.327124569 0.115657533
0.380833819 0.066809199
0.322431207 0.020714909
0.315305708 0.031789601
0.264509924 0.013915252
0.27098743 0.02845578
0.322595721 0.042648204
0.278990795 0.03010823
0.255770744 0.027454036
0.331400525 0.156404822
0.344912016 0.020650088
0.259798972 0.020081363
0.358508139 0.021073338
0.392108996 0.077262302
0.200669871 0.064190804
0.291074684 0.031613123
0.409920095 0.084421779
0.195917165 0.034617259
0.444739728 0.073295566
0.436472583 0.023820279
0.264054416 0.018931705
0.235799352 0.032011644
0.242584032 0.036204555
0.25973568 0.092736929
0.27821268 0.033321706
0.376837938 0.021635599
0.368807602 0.026548493
0.26508066 0.022391998
0.272174589 0.023049791
0.206384502 0.107119526
0.288170556 0.023914461
0.331237262 0.021723647
0.278359913 0.019177223
0.318558989 0.033549442
0.408644001 0.02278044
0.262053422 0.052145623
0.28305796 0.021698344
0.234247886 0.025745708
0.24616891 0.016716844
0.326580165 0.040117676
0.280788162 0.030273182
0.415236552 0.07040569
0.188281964 0.060907949
0.256740649 0.019040712
0.266237581 0.029555355
0.25862394 0.080360546
0.35854615 0.024790399
0.296475597 0.044531659
0.338303485 0.032800749
0.221051918 0.137554019
0.152467425 0.188590827
0.204215672 0.035707264
0.236511929 0.035052211
0.362581266 0.026396238
0.357723974 0.017559516
0.170951109 0.423486907
0.11133697 0.352903768
0.196678252 0.10808284
0.206713042 0.099065599
0.295341503 0.060781808
0.218717301 0.115447378
0.277502442 0.087101533
0.296353126 0.059194962
0.271108 0.059898189
0.306525051 0.045231335
0.311771478 0.044836364
0.281887314 0.013907637
0.339550386 0.007280823
0.326407208 0.005366801
0.359548407 0.016720419
0.335102731 0.018796413
0.137459483 0.162858819
0.130526033 0.6008053
0.287364287 0.129107595
0.281702369 0.127092456
0.333387689 0.079622357
0.374386657 0.085623278
0.351311956 0.022018093
0.298712018 0.013733367
0.344197557 0.016820109
0.320337062 0.033721151
0.315976127 0.049782535
0.292936583 0.043337275
0.318605867 0.058991306
0.150579669 0.112690938
0.204012291 0.177100803
0.157560099 0.072490937
0.22709566 0.067931821
0.324305058 0.010727961
0.222212432 0.038176032
0.254416471 0.033852148
0.254510912 0.024435162
0.308275893 0.042271247
0.317449134 0.018275991
0.325488552 0.015288252
0.304453185 0.012600365
0.337819629 0.061117751
0.281378082 0.127115485
0.217896573 0.416584832
0.114148911 0.160306514
0.19691052 0.424339352
0.24628886 0.126697641
0.328988523 0.045436124
0.242003482 0.090507496
0.353800407 0.06217116
0.324523877 0.014959548
0.337684533 0.01391122
0.441107083 0.015764446
0.180853712 0.190104007
0.105785125 0.305991588
0.248828316 0.097318732
0.507039682 0.180889645
0.309344991 0.034115119
0.267819956 0.067400547
0.247081821 0.045485873
0.274919206 0.033994273
0.499119701 0.025619947
0.400832633 0.034126988
0.445626391 0.035669003
0.394544375 0.052253465
0.305952764 0.019340073
0.485581581 0.016588493
0.474870406 0.014283
0.47859796 0.017682971
0.497826119 0.013188108
0.499231704 0.024334436
0.427825466 0.006700986
0.469582753 0.04125698
0.432365019 0.026484433
0.304598062 0.060510864
0.470743843 0.05409948
0.561410563 0.022208377
0.323154189 0.126898682
0.300352288 0.039554114
0.404306216 0.026142972
0.516765233 0.018041416
0.336310876 0.039532115
0.410734938 0.04202851
0.342645672 0.215552002
0.340367036 0.054313068
0.374999536 0.022849148
0.508121042 0.032606668
0.207521127 0.108841213
0.308506756 0.065779508
0.422499665 0.010168849
0.492306205 0.017225085
0.608749667 0.006197685
0.286928494 0.024639056
0.352402586 0.024111286
0.320558909 0.028175987
0.534373335 0.020906085
0.32887839 0.02803365
0.417230228 0.01605401
0.547133853 0.008203688
0.084089837 0.078108527
0.378486292 0.035404315
0.356409583 0.026288351
0.453642625 0.010651326
0.08612991 0.054095375
0.366542942 0.01476412
0.382669019 0.017497134
0.318351387 0.014865739
0.340704821 0.021713595
0.4911773 0.018027578
0.097211679 0.06358866
0.080719401 0.068704505
0.415391049 0.00652046
0.381137738 0.027963752
0.310538783 0.090487622
0.313833052 0.029997274
0.048648376 0.089728032
0.073507249 0.077782326
0.071918978 0.048611475
0.072557608 0.04171098
0.08701312 0.07326113
0.065784345 0.056575704
0.065919233 0.046717973
0.086441449 0.105275735
0.088253617 0.092226086
0.073195382 0.041429557
0.074938167 0.196328036
0.159268577 0.052619047
0.11042171 0.037986311
0.46784006 0.010332323
0.080159234 0.109613812
0.07297072 0.105870792
0.204587617 0.036624645
0.176215476 0.041811799
0.521430976 0.044343111
0.569162663 0.008167921
0.087120246 0.084144447
0.101887458 0.09473998
0.252510127 0.083455135
0.524463936 0.008801931
0.567217499 0.009512227
0.129890352 0.131659938
0.195083833 0.027932399
0.214460054 0.056334751
0.144318219 0.044165341
0.184758697 0.035878377
0.497845903 0.023038544
0.618484696 0.05096733
0.393838709 0.038076402
0.500088743 0.028333902
0.243131617 0.029768798
0.264212281 0.024504883
0.199060476 0.040231244
0.159917705 0.042591312
0.214130609 0.034744915
0.206440885 0.021735525
0.152979071 0.033151049
0.27129642 0.021649033
0.131268293 0.060872871
0.233288609 0.044147048
0.404689551 0.021226457
0.101905859 0.088970798
0.269122501 0.462924636
0.238974352 0.070013965
0.089482215 0.04514285
0.065115038 0.169898431
0.083835818 0.11521589
0.121781421 0.028997448
0.099722231 0.035922149
0.080813085 0.058822738
0.090816326 0.146926967
0.220786497 0.612434665
0.19409859 0.279831545
0.216888562 0.075900564
0.245312269 0.050276104
0.295790445 0.011835879
0.316478279 0.012256535
0.165612484 0.035902665
0.090798755 0.061948424
0.153184478 0.202747406
0.171866878 0.347523247
0.262318053 0.036848417
0.308935334 0.032139251
0.340541787 0.020515968
0.322493677 0.017125975
0.157192528 0.02617576
0.102959539 0.022247769
0.202324929 0.138549811
0.346353962 0.011484497
0.356885874 0.008494287
0.35279248 0.010204279
0.377725097 0.008284184
0.320183785 0.034115725
0.25187136 0.052613932
0.290112628 0.032434746
0.29995834 0.025971296
0.38756439 0.007150996
0.351727021 0.017335671
0.361553026 0.020901856
0.406408523 0.033915218
0.288533206 0.025478968
0.374669402 0.014234656
0.415437949 0.007856007
0.23261126 0.054067768
0.237289821 0.056568736
0.242768829 0.013088991
0.296304996 0.015472833
0.477148255 0.272936599
0.390220473 0.05313868
0.409372731 0.030772831
0.352087993 0.018490426
0.319179894 0.115587859
0.356862677 0.022405613
0.373457906 0.017740788
0.327786434 0.018143287
0.435267852 0.021968814
0.504384169 0.016527831
0.346419512 0.020936614
0.502976417 0.024754675
0.478190184 0.018973768
0.355184256 0.028466629
0.397286249 0.02296119
0.271659642 0.270865982
0.405571227 0.162050886
0.405730334 0.079872201
0.238088833 0.231789994
0.204559851 0.376082703
0.285039535 0.202791996
0.402261372 0.068278309
0.206494342 0.760039782
0.217321378 0.505372099
0.248448007 0.097683998
0.222621579 0.089486065

==> ICDE-2020-poaching-GP (full length)/figures/correlation_plot_rf.dat <==
x y
0.6875 0.598180375
0.09375 0.133885671
0 0
0.609375 0.555380417
0.03125 0.040561616
0.125 0.166677575
0 0
0.216145833 0.215275721
0.28125 0.238561298
0.3828125 0.381594693
0.833333333 0.674855344
0.340625 0.390589191
0.75 0.619244414
0.90625 0.977172649
0.96875 0.823105382
0.375 0.423686179
0.276785714 0.241018591
0.625 0.495784485
0.15625 0.22044026
0.75 0.773181654
0.885416667 0.61034
0.0625 0.086190017
0.71875 0.706687541
0.53125 0.618183171
0.03125 0.019359753
0.0625 0.072171877
0.09375 0.106619702
0.0625 0.044642061
0.0625 0.058176861
0.0625 0.064788201
0.010416667 0
0.65625 0.628371563
0.65625 0.564113639
0.125 0.104011565
0.114583333 0.153349653
0.09375 0.055171622
0.0625 0.083475485
0.0625 0.080371462
0.65625 0.761008619
0.15625 0.190998028
0.154774306 0.054903397
0.4484375 0.287644676
0.6296875 0.689017363
0.26875 0.256428823
0.0703125 0.061655815
0.1875 0.176524593
0.25 0.289428003
0 0
0.088392857 0.076643949
0.1875 0.177264524
0.09375 0.095228114
0.78125 0.828545745
0.886160714 0.837042047
0.03125 0.031789312
0.041666667 0.02977225
0.166666667 0.158050425
0.140625 0.161224523
0.114583333 0.12875188
0.3359375 0.359309001
0 0
0.0625 0.053674123
0.046875 0.040427108
0.015625 0
0.609375 0.703348849
0 0
0.03125 0.019436615
0.606770833 0.586904771
0.03125 0.033857598
0 0
0.1875 0.197890163
0.03125 0.03146789
0.15625 0.150035019
0.1328125 0.149842144
0.166666667 0.1829216
0.03125 0.02977225
0.78125 0.859130444
0.84375 0.850704355
0.291666667 0.248040336
0.223958333 0.186427051
0.6875 0.712364194
0.385416667 0.445859213
0.822916667 0.813589678
0 0
0.747879464 0.781088632
0.114583333 0.11902247
0.114583333 0.177083118
0.15625 0.183841386
0.1015625 0.136038283
0.734375 0.712308067
0.816666667 0.803257499
0 0
0.15625 0.13870759
0.25 0.241752864
0.00625 0
0.03125 0.060062101
0.544791667 0.456096965
0.354166667 0.314193756
0.0625 0.051649903
0.0625 0.074459464
0.166666667 0.179195677
0.2375 0.270605309
0.354166667 0.209934606
0 0
0.265625 0.286542696
0.546875 0.477476147
0.46875 0.472192
0.53125 0.513729235
0.28125 0.258140928
0.03125 0.02977225
0.03125 0.060062101
0 0
0 0
0.03125 0.04348389
0.302008929 0.102925041
0.15625 0.174661139
0.385416667 0.395251399
0.6875 0.741597665
0.765625 0.630914504
0 0
0 0
0.015625 0
0 0
0 0
0 0
0 0
0.03125 0.040427108
0.0625 0.101153678
0 0
0.21875 0.268310977
0.9375 0.890710842
0.84375 0.84539251
0 0
0.0625 0.051499165
0 0
0.125 0.129159549
0 0
0.125 0.111004735
0 0
0.75 0.807398304
0.2109375 0.214593913
0.125 0.143995264
0.34375 0.343409101
0.0625 0.071893173
0.1046875 0.143803367
0.25 0.260208513
0.3125 0.328604441
0.098958333 0.071246211
0.020833333 0.020568124
0.1875 0.213357624
0 0
0.0625 0.075937813
0.125 0.112241503
0.28125 0.306212372
0.314136905 0.194709218
0.5 0.497710122
0.25 0.267489945
0.6171875 0.692763701
0.3125 0.285185423
0.828125 0.878068833
0.1875 0.20122704
0.03125 0.049682521
0.15625 0.176577076
0.0625 0.068445985
0 0
0.333333333 0.222144022
0.0703125 0.082461083
0.111979167 0.094603439
0.590625 0.554444171
0.125 0.113799015
0.03125 0.03982887
0.125 0.137663668
0.03125 0.043415453
0.3125 0.301168079
0.09375 0.092446646
0 0
0.05 0.074432729
0.140625 0.138307117
0.1796875 0.186426229
0.40625 0.35801746
0.046875 0.021938948
0 0
0.25 0.26834999
0.859375 0.836437354
0.554166667 0.399955638
0.696428571 0.67788922
0.1875 0.16914024
0.09375 0.088274816
0.125 0.161640842
0 0
0.125 0.116490805
0.135416667 0.135432405
0 0
0.0390625 0.014389019
0 0
0.359375 0.336868397
0.0625 0.096502401
0.03125 0.043415453
0.052083333 0.089492739
0.671875 0.805876806
0 0
0.3125 0.286110313
0.15625 0.190475222
0.020833333 0.044117177
0.03125 0
0.463541667 0.396934733
0.608333333 0.471123363
0.518229167 0.506853329
0.260416667 0.259254148
0.34375 0.36655451
0.5234375 0.563403237
0 0
0.536979167 0.546427233
0.0625 0.052401598
0.78125 0.67033091
0.328125 0.305688429
0.0625 0.096154498
0.375 0.358961732
0.125 0.138981201
0 0
0.15625 0.120984882
0.3125 0.347235695
0.071428571 0.077820705
0.0625 0.074518509
0.696875 0.667365906
0.399330357 0.374787449
0.526041667 0.402683207
0.09375 0.087424803
0 0
0.03125 0.040427108
0 0
0.316145833 0.224133549
0.0625 0.066221813
0.46875 0.482437629
0 0
0.0625 0.055147272
0.09375 0.104151692
0.03125 0.020568124
0.03125 0.033421934
0.0625 0.062636213
0 0
0.03125 0.033421934
0.25 0.231715427
0.03125 0.019359753
0.165178571 0.17147266
0 0
0.0625 0.108444337
0.03125 0.053997689
0 0
0 0
0 0
0.133928571 0.13797231
0 0
0.125 0.104818256
0.71875 0.835372564
0.25 0.312525681
0.375 0.37607798
0.072916667 0.113862543
0 0
0.03125 0.037945669
0.015625 0
0 0
0.1125 0.154564999
0 0
0.703125 0.488456709
0.09375 0.104011167
0.544791667 0.514570172
0.434895833 0.32937254
0.294270833 0.311123174
0.177083333 0.199002433
0.03125 0.065957243
0 0
0 0
0.0078125 0
0.84375 0.676916148
0.0625 0.0778067
0.78125 0.667475265
0.45 0.37452638
0.010416667 0
0.109375 0.087064947
0 0
0.125 0.117174451
0.625 0.681759894
0.091145833 0.063669814
0 0
0.234375 0.245542424
0.734375 0.592456231
0.21875 0.23828621
0.1875 0.182535492
0.09375 0.10179957
0.09375 0.093533274
0.203125 0.200259223
0.265625 0.214800722
0.8828125 0.745099382
0.734375 0.643609794
0.356919643 0.438765762
0.65625 0.842428181
0.229166667 0.226501603
0.4375 0.354921688
0.359375 0.324987467
0.09375 0.080320018
0.522544643 0.509766073
0.225818452 0.190009232
0.125 0.1455282
0.119791667 0.083943286
0.265625 0.218160726
0.046875 0.011225089
0.15625 0.158498271
0.265625 0.307461959
0.329166667 0.217978963
0.817708333 0.703573496
0.90625 0.863174096
0.78125 0.871501367
0.5625 0.55222616
0.148958333 0.148645262
0.400644841 0.311365331
0.654166667 0.51788562
0 0
0.15625 0.106590457
0.546875 0.745330888
0.015625 0
0.125 0.168885182
0.067708333 0.066391703
0.59375 0.692927081
0.125 0.117523287
0.760416667 0.855653611
0.527579365 0.486062053
0.115625 0.092714051
0.9375 0.797947936
0.5625 0.531066763
0.921875 0.778696821
0.28125 0.286428145
0.875 0.885704235
0.65625 0.653837802
0.277083333 0.300113214
0.15625 0.182486277
0.59375 0.480437628
0.03125 0.042925022
0.041666667 0.043415453
0.25 0.293207535
0.057291667 0.031789312
0.734375 0.69843291
0 0
0.40625 0.271378948
0.143229167 0.146014913
0.1296875 0.094219969
0.121875 0.135753835
0.3671875 0.306674966
0.477083333 0.472190006
0.25 0.218159787
0.8125 0.791580641
0 0
0.590104167 0.529694524
0.15625 0.128602884
0.0625 0.02410667
0.0625 0.074991714
0.44609375 0.361834191
0.1984375 0.193214481
0 0
0.03125 0.02977225
0.434375 0.389702985
0.153125 0.101552731
0.03125 0.065957243
0.23125 0.196413449
0.03125 0.049682521
0.0625 0.037048962
0.21875 0.261295738
0.381770833 0.366124653
0.500669643 0.448796495
0.340252976 0.221701793
0.390625 0.484891922
0.0703125 0.084017123
0 0
0.1875 0.20635974
0.03125 0.033421934
0.0625 0.098582782
0.3125 0.37209849
0 0
0 0
0.036458333 0
0 0
0.5 0.54516135
0.046875 0.049682521
0.21875 0.199187616
0.015625 0
0 0
0 0
0 0
0.340104167 0.23228082
0.054166667 0.03146789
0.640625 0.585769651
0.0625 0.050879595
0.240625 0.185801727
0.09375 0.107894493
0.59375 0.661880777
0.03125 0.042067885
0.1875 0.208804454
0.5625 0.592887405
0.015625 0
0 0
0 0
0.03125 0.029071537
0 0
0.088541667 0.05032089
0.1875 0.193344897
0.701041667 0.557012288
0 0
0.6328125 0.843611372
0.09375 0.119786558
0 0
0 0
0.03125 0.020379379
0.838541667 0.866758679
0.0625 0.04106753
0.109375 0.100626908
0 0
0.21875 0.252807071
0.03125 0.049682521
0.09375 0.051939503
0.307291667 0.28608097
0.296875 0.306581796
0.0625 0.06644409
0.125 0.161927474
0 0
0.026041667 0
0.111607143 0.14608115
0.0625 0.092284361
0 0
0 0
0 0
0 0
0.184895833 0.149255156
0.080208333 0.065372598
0.03125 0.042925022
0.363541667 0.402899244
0.15625 0.105413271
0.125 0.072671642
0.046875 0.060062101
0.447916667 0.355203795
0.4765625 0.315410162
0.15625 0.154257492
0.6875 0.603287081
0.151041667 0.133092822
0.203125 0.233240827
0.0625 0.088038433
0.0078125 0
0.90625 0.807420786
0.03125 0.019359753
0.161458333 0.176963968
0.78125 0.725432787
0.03125 0.03716618
0.03125 0.021938948
0.430208333 0.291797589
0.177083333 0.18339099
0.375 0.420017335
0.0703125 0.058991365
0.0625 0.048381272
0.15625 0.148133153
0.15625 0.096923403
0.639583333 0.646807087
0.708333333 0.632155003
0.921875 0.877824313
0.0703125 0.058991365
0 0
0.161458333 0.140670611
0.145833333 0.241495617
0.6875 0.726465713
0 0
0.078125 0.048390465
0 0
0.03125 0.04348389
0.225694444 0.216052707
0.059895833 0.087771455
0.03125 0.040561616
0.65625 0.637296076
0 0
0.90625 0.763915918
0.046875 0.0262044
0.78125 0.677400467
0.765625 0.852173399
0.09375 0.130968117
0.28125 0.361624788
0.266629464 0.140727689
0.48125 0.363280514
0.03125 0.040427108
0.0859375 0.096177685
0 0
0.78125 0.573426806
0.6875 0.737838157
0 0
0 0
0 0
0.0625 0.096532601
0 0
0.039583333 0.073862989
0 0
0.03125 0.029071537
0.59375 0.634930258
0.671875 0.497165022
0.241443452 0.085291299
0.59375 0.64167058
0 0
0.15625 0.176231259
0.05 0.072593201
0.03125 0.03982887
0.103125 0.119016885
0.03125 0.042067885
0.089583333 0.077986918
0.315625 0.341306883
0.190104167 0.221332285
0.25 0.256241949
0.09375 0.125917185
0.347767857 0.214839659
0 0
0.807291667 0.771025395
0.106770833 0.073132758
0.59375 0.634071198
0.03125 0.032292803
0.25 0.271883212
0.015625 0
0 0
0 0
0.0625 0.063309348
0.197916667 0.206784283
0.203125 0.16417208
0.03125 0.03982887
0.15625 0.152972719
0.96875 0.86769627
0 0
0 0
0 0
0.1875 0.215668227
0.03125 0.011225089
0.174479167 0.185855656
0.375 0.380972563
0.128125 0.120732883
0.4359375 0.37828621
0 0
0 0
0 0
0.010416667 0
0.015625 0
0.244791667 0.200302834
0.197916667 0.189533153
0.583333333 0.379251178
0.430580357 0.372995699
0.55 0.40237944
0.03125 0.043996214
0 0
0.03125 0.020568124
0 0
0 0
0.03125 0.043996214
0.083333333 0.115552999
0.431919643 0.301153773
0.28125 0.37028296
0.349107143 0.236428533
0.610565476 0.475376982
0 0
0 0
0.364583333 0.23124613
0.03125 0.019359753
0 0
0.03125 0.021938948
0.0625 0.067928662
0 0
0 0
0.0125 0
1 0.874667842
0.485342262 0.37987003
0.21875 0.245033
0.286458333 0.369704732
0 0
0 0
0.09375 0.148803437
0.477083333 0.351137838
0.75 0.675118273
0.7734375 0.742629098
0.057291667 0.04348389
0 0
0 0
0.4328125 0.263876499
0.03125 0.060062101
0.25 0.260314704
0.457291667 0.404306174
0.026041667 0
0.250892857 0.075172728
0.03125 0.040427108
0.78125 0.883954455
0.432291667 0.524961837
0.078125 0.081733545
0.015625 0
0.46875 0.4200945
0.359375 0.393364784
0.0859375 0.126327255
0.1875 0.186335415
0.104166667 0.103740981
0.119791667 0.079350285
0 0
0.03125 0.020568124
0.5625 0.571645043
0.2 0.170604641
0 0
0.278125 0.241451396
0.45625 0.297251837
0.272395833 0.067711508
0 0
0.088541667 0.088896316
0.515104167 0.434375557
0.916666667 0.922666635
0 0
0.03125 0.032292803
0.078125 0.021938948
0.505208333 0.364972593
0.229166667 0.237770005
0.8828125 0.854411816
0 0
0.075 0.084821578
0 0
0.035714286 0.04348389
0.486979167 0.435385799
0.0625 0.079430896
0.399479167 0.354572552
0.0625 0.080646481
0 0
0.03125 0.027917632
0.130208333 0.146800948
0.65625 0.757939925
0 0
0.0625 0.060683929
0 0
0.03125 0.020568124
0.061755952 0.062636213
0.0390625 0.042925022
0.1875 0.220645836
0.0625 0.088896316
0.015625 0
0 0
0.09375 0.114614688
0.28125 0.217832483
0.03125 0.033421934
0.078125 0.069472518
0.5453125 0.441867377
0.221354167 0.203667751
0 0
0.0703125 0.102830473
0.5328125 0.434837095
0.500669643 0.330841786
0 0
0.441443452 0.432538651
0.03125 0.02977225
0.0625 0.052694154
0.06875 0.068914383
0.2421875 0.220555063
0.114583333 0.082170704
0 0
0.09375 0.083810382
0.877604167 0.802640004
0.426041667 0.449629748
0 0
0.6875 0.579890569
0 0
0.010416667 0
0.03125 0.029071537
0.21875 0.235359784
0 0
0.03125 0.014389019
0.247916667 0.19176833
0.21875 0.284164341
0.03125 0.049682521
0.083333333 0.080084997
0.405729167 0.339407305
0.0625 0.061505397
0.0703125 0.077978795
0.278125 0.256183034
0.0390625 0.037945669
0 0
0.25 0.300229992
0.216145833 0.334916827
0 0
0.072916667 0.037945669
0 0
0.345833333 0.312615719
0.145833333 0.144753313
0.264322917 0.162065954
0.083333333 0.079005398
0.03125 0.027917632
0.0625 0.062310965
0.140625 0.15761712
0.03125 0.03982887
0.03125 0.031789312
0.344717262 0.207089077
0.271354167 0.261652693
0.075 0.077820705
0.197916667 0.20530892
0.21875 0.251318533
0.3046875 0.318017395
0.09375 0.054859832
0 0
0.03125 0.020379379
0.135416667 0.127764035
0.0546875 0.038585243
0.0546875 0.035924295
0.398958333 0.368879408
0.09375 0.110906247
0 0
0.083333333 0.133584308
0.03125 0.042925022
0.083333333 0.086363044
0.03125 0.037945669
0.03125 0.044117177
0.286532738 0.198800053
0 0
0.03125 0.03146789
0.117708333 0.15408027
0.474479167 0.442103611
0.296875 0.279810109
0.419791667 0.315705842
0.380729167 0.353642747
0.161458333 0.128254125
0.0625 0.069518977
0 0
0.3125 0.356575529
0 0
0.1875 0.19891786
0.03125 0.020379379
0.424553571 0.279410644
0.010416667 0
0.046875 0.03982887
0.625 0.47676295
0.1015625 0.11994912
0 0
0.3078125 0.265473921
0.184375 0.155790715
0.1296875 0.141761104
0.760416667 0.795057393
0.049479167 0.043415453
0.875 0.789042993
0.359375 0.448103706
0.765625 0.69220757
0.171875 0.209239761
0.96875 0.943100649
0.84375 0.85777557
0.339583333 0.349544316
0.59375 0.686128881
0.359375 0.378512732
0.375 0.427807878
0.09375 0.126290336
0.6875 0.556195027
0.226041667 0.231489795
0.24375 0.283258928
0.09375 0.095199985
0.59375 0.677978121
0.786458333 0.72546819
0.671875 0.585243405
0.125 0.14900066
0 0
0.488541667 0.434825855
0.328125 0.291913747
0.78125 0.714781815
0.4375 0.488218733
0.03125 0.049682521
0.09375 0.13039303
0.729166667 0.713265424
0.125 0.127883055
0.09375 0.058733832
0 0
0 0
0.020833333 0.029071537
0.0078125 0
0.6328125 0.56659153
0.377876984 0.330368722
0.0625 0.08733718
0.8125 0.70622127
0.15625 0.203599952
0.59375 0.564418722
0.057291667 0.031789312
0.0625 0.092719893
0 0
0.4 0.417012532
0.90625 0.82476138
0.75 0.717641863
0.21875 0.264714947
0.21875 0.259790686
0.5 0.449702972
0.46875 0.520817229
0.71875 0.766208693
0.75 0.679696892
0.788727679 0.740255525
0.53125 0.466672496
0.0625 0.058394384
0.21875 0.300202021
0.25 0.212098924
0.09375 0.068989074
0.40625 0.433488936
0 0
0.2578125 0.216192177
0.122395833 0.111860131
0.16875 0.143435501
0.745535714 0.870167084
0.04375 0.011225089
0.052083333 0.033857598
0.21875 0.210803299
0.1640625 0.169703114
0.0625 0.067855441
0.828125 0.702226878
0.0390625 0.0262044
0.7890625 0.778734259
0.09375 0.131620654
0.564583333 0.537095397
0.2296875 0.189250251
0.0546875 0.079430896
0.399739583 0.33430927
0.1171875 0.123294787
0.0625 0.051499165
0.055555556 0.065886197
0.8125 0.812755291
0 0
0.125 0.09178962
0.295833333 0.151315607
0.535416667 0.297145012
0.13125 0.140881517
0.455208333 0.418013943
0.378645833 0.310881607
0.796875 1
0 0
0 0
0.5625 0.609024383
0.7109375 0.615362215
0.278125 0.241451396
0.453645833 0.317619061
0.1875 0.237559733
0.3703125 0.219328251
0.15625 0.178354031
0.0703125 0.084821578
0.0625 0.067195054
0.078125 0.069472518
0.03125 0.049682521
0.0390625 0.060062101
0.449479167 0.310856015
0.25 0.241752864
0 0
0.817708333 0.906304142
0.768229167 0.776943546
0.901041667 0.714930782
0.1171875 0.108440659
0.8203125 0.694035264
0.04375 0
0.5859375 0.617471485
0.03125 0.044117177
0 0
0.09375 0.09929134
0.0625 0.062627079
0.71875 0.788025692
0.072916667 0.021938948
0 0
0.03125 0.040561616
0.75 0.71499426
0 0
0.072916667 0.06103454
0.474479167 0.479269696
0.114583333 0.130392949
0.2578125 0.213831556
0.765625 0.772994011
0.233333333 0.297297584
0.875 0.847732586
0.625 0.582854658
0.194791667 0.212934506
0.734375 0.766504162
0.078125 0.048390465
0 0
0 0
0 0
0 0
0.197916667 0.199408249
0.5625 0.551929045
0.357105655 0.170297843
0.380208333 0.280614261
0 0
0.09375 0.091060693
0.734375 0.631644142
0.03125 0.03716618
0 0
0.0625 0.101153678
0.0625 0.086508908
0.171875 0.129922507
0.59375 0.676106661
0.507291667 0.471194388
0.9375 0.777288064
0.822916667 0.752157495
0.239583333 0.271786445
0.0625 0.043265973
0 0
0.09375 0.142262572
0 0
0.71875 0.685378181
0.03125 0.040561616
0.0625 0.077795077
0.609375 0.480659844
0.9140625 0.682134389
0.4953125 0.506274497
0.9375 0.854967936
0.536458333 0.494532603
0.052083333 0.032792394
0.0625 0.062717477
0 0
0.875 0.818725824
0.145833333 0.082356728
0.96875 0.861907699
0.815104167 0.90526138
0.135416667 0.103156262
0.125 0.17324719
0.28125 0.29377626
0.03125 0.042067885
0.9375 0.815415136
0.1875 0.238143345
0.1875 0.212775737
0.40625 0.393899122
0.0625 0.106357624
0.2 0.198678446
0.89375 0.803651009
0.0625 0.067858233
0.75 0.621162668
0 0
0.21875 0.247769923
0.03125 0.065957243
0.71875 0.607208381
0.171875 0.190644327
0.89375 0.71126446
0.255208333 0.27685213
0.046875 0.065957243
0.3125 0.306678779
0.0390625 0.0262044
0.104166667 0.147297218
0.0625 0.064788201
0.5 0.548087542
0.03125 0.049682521
0.15625 0.193827413
0 0
0.502604167 0.320928606
0 0
0.109375 0.121217499
0.25 0.265353248
0.28125 0.226313933
0 0
0 0
0.28125 0.275307672
0.1875 0.236171714
0 0
0.046875 0.042925022
0.536458333 0.465407578
0.0234375 0.031789312
0.4375 0.390855583
0.125 0.151891648
0.25 0.258596604
0.5625 0.492643992
0.041666667 0.02977225
0.140625 0.14438513
0.046875 0.040427108
0.158854167 0.140281242
0.8125 0.711500856
0.28125 0.315619759
0.3125 0.22773726
0.6875 0.760923525
0.427951389 0.461142686
0.0625 0.067858233
0.9375 0.924009565
0.03125 0.019436615
0 0
0.75 0.6510284
0.25 0.273808163
0.8125 0.62758371
0.0625 0.053683321
0 0
0.15625 0.152561603
0.84375 0.68093157
0.46875 0.399453679
0.5 0.446462483
0.063616071 0.087742236
0.261160714 0.241018591
0.27953869 0.289426427
0.59375 0.632967
0 0
0.09375 0.106322694
0 0
0.619270833 0.40810417
0.03125 0.029071537
0.625 0.495784485
0 0
0.09375 0.081738673
0.0625 0.09979088
0.09375 0.119930849
0.125 0.132042608
0 0
0.71875 0.743120777
0.375 0.318721888
0 0
0.0625 0.081443358
0 0
0.03125 0.03146789
0.125 0.114785769
0.0625 0.067195054
0.549479167 0.455201932
0.03125 0.0262044
0.8125 0.975353771
0.200520833 0.246119375
0.046875 0.011225089
0.078125 0.050879595
0.09375 0.079154436
0.03125 0.021938948
0.0625 0.075986828
0.03125 0.019359753
0.09375 0.093881382
0.364583333 0.318201704
0.119791667 0.070720144
0.796875 0.738123996
0.28125 0.303173725
0.3875 0.332997415
0.143229167 0.111789988
0.504588294 0.52206271
0.6796875 0.692009475
0 0
0.1875 0.179337607
0.5625 0.733298068
0.193080357 0.143514909
0.21875 0.213612103
0.229166667 0.266462334
0.125 0.11497296
0 0
0.057291667 0.032292803
0.8828125 0.745099382
0 0
0.377752976 0.382444714
0.53125 0.674704668
0.46875 0.565752136
0.0625 0.058176861
0.125 0.199665433
0.190625 0.213291848
0.171875 0.20828515
0.163318452 0.126772089
0.017857143 0.060062101
0.233482143 0.233195921
0.2625 0.2373974
0.0875 0.118824928
0.09375 0.115568544
0.275 0.322174613
0.130208333 0.139743906
0.330729167 0.312171252
0.489583333 0.324677141
0.15625 0.187260027
0.125 0.165601974
0.09375 0.086220629
0.03125 0.040427108
0.041666667 0.020379379
0.05 0.04106753
0.466666667 0.442374063
0.03125 0.019436615
0.0625 0.0778067
0.078125 0.053534838
0.236979167 0.131892539
0.098958333 0.088801179
0.149305556 0.144137626
0.03125 0.029071537
0.28125 0.341158106
0.09375 0.073474171
0.09375 0.116645045
0.365451389 0.336586171
0.452579365 0.346460297
0.411458333 0.292409408
0.115625 0.092714051
0.609375 0.52242422
0.135416667 0.099619475
0.15625 0.159914117
0 0
0.297916667 0.311595186
0.013888889 0
0.03125 0.053997689
0.0625 0.076074888
0.21875 0.23604071
0.09375 0.068957078
0.278125 0.248412032
0.564583333 0.517581192
0 0
0.291666667 0.281382594
0.102083333 0.111082315
0.435416667 0.345852939
0.128125 0.131471426
0.205729167 0.215252742
0.278125 0.275128993
0.421875 0.383692745
0.445833333 0.501055114
0.109375 0.120320624
0.125 0.139655335
0.09375 0.091985004
0.015625 0
0.03125 0.027917632
0.15625 0.131157093
0.369791667 0.265909497
0.078125 0.067858233
0.125 0.078656518
0.40625 0.377719942
0.078125 0.060683929
0 0
0.0625 0.048390465
0.0625 0.106357624
0 0
0 0
0.34375 0.383783848
0 0
0 0
0 0
0.09375 0.11546068
0 0
0.197916667 0.160215622
0.216666667 0.201992914
0.090625 0.055024686
0.125 0.085946645
0 0
0.25 0.307191805
0.104166667 0.1016216
0.1421875 0.128868898
0.5625 0.604768122
0.520833333 0.508192972
0.820833333 0.840905957
0.90625 0.74156111
0.072916667 0.069518977
0 0
0 0
0.03125 0.037945669
0.15625 0.213307215
0.182291667 0.106113056
0.549032738 0.489329833
0.083333333 0.113271871
0.03125 0.020568124
0.052083333 0.047388556
0.430208333 0.31808719
0.519791667 0.523762883
0.09375 0.083727641
0.4375 0.452189209
0.8125 0.814950855
0.296875 0.184016574
0.125 0.160794032
0 0
0 0
0.0625 0.073717655
0.21875 0.213326952
0.265798611 0.116837361
0.046875 0.044117177
0 0
0.0625 0.095152117
0 0
0.546875 0.590103276
0.03125 0.042067885
0.596875 0.481572813
0.2 0.220730171
0.25 0.269421132
0.2796875 0.204216439
0.15625 0.131893862
0 0
0.03125 0.029071537
0.09375 0.11022916
0.8125 0.829827461
0.875 0.72205112
0.78125 0.821950754
0.125 0.128299031
0.375 0.394397688
0.252604167 0.041653793
0 0
0.21875 0.293159142
0 0
0.580208333 0.597353492
0.03125 0.040561616
0.381547619 0.185181699
0.375372024 0.242408683
0.635416667 0.703830189
0.026041667 0
0 0
0.078125 0.067858233
0 0
0 0
0.18125 0.192295126
0 0
0 0
0.0703125 0.077620931
0.0625 0.059093362
0.1578125 0.137040825
0.296875 0.295575144
0.0625 0.07059143
0.75 0.812782941
0 0
0.1875 0.18901453
0.057291667 0.0262044
0.015625 0
0.1875 0.194126564
0.1 0.109482384
0.6875 0.709079925
0.497395833 0.456288328
0 0
0 0
0 0
0.03125 0.031789312
0 0
0.088541667 0.063373178
0.075 0.083771666
0 0
0.052083333 0.04547098
0.875 0.973154263
0.875 0.7548006
0.14375 0.197628695
0.536458333 0.555941899
0.0625 0.09151811
0 0
0.010416667 0
0 0
0.03125 0.020568124
0.312760417 0.353265302
0.334895833 0.353149636
0.4140625 0.243667929
0.625 0.564570343
0.013392857 0
0.143229167 0.154646051
0.09375 0.069712513
0.078125 0.097711231
0 0
0.9375 0.846342439
0.6875 0.691313815
0.1015625 0.085333338
0.721354167 0.622580674
0.046875 0.03146789
0.03125 0.043996214
0.0625 0.038671078
0.09375 0.119147197
0 0
0 0
0 0
0.057291667 0.021938948
0.072916667 0.064639415
0.241666667 0.233285966
0.259895833 0.249864428
0.302083333 0.408437453
0.171875 0.15258102
0.78125 0.701537062
0.448933532 0.331304061
0.03125 0.040427108
0 0
0.125 0.121969356
0.058333333 0.080326978
0.259895833 0.256254523
0.184375 0.176443605
0.239583333 0.278563639
0.247395833 0.315000926
0.177083333 0.169709366
0.1640625 0.17080889
0.979166667 0.85703919
0 0
0.03125 0.029071537
0.263020833 0.335148495
0.166666667 0.176961936
0.625 0.651568206
0.0625 0.067438717
0 0
0 0
0 0
0.1875 0.226829614
0.166666667 0.157815848
0.833333333 0.705258211
0 0
0.75 0.673961113
0.0078125 0
0 0
0 0
0 0
0 0
0.273958333 0.130659114
0 0
0.166666667 0.172986902
0.125 0.104360371
0.367708333 0.387220897
0.432217262 0.398265904
0.1875 0.171478435
0.192708333 0.185127882
0.25 0.277224063
0.276041667 0.358593987
0.052083333 0.082511459
0 0
0 0
0 0
0 0
0.010416667 0
0.104166667 0.113781688
0 0
0.03125 0.043415453
0.626909722 0.524745831
0.196875 0.197137707
0.544270833 0.32582057
0.135416667 0.161747011
0.5484375 0.709516247
1 0.874667842
0.046875 0.03716618
0.03125 0.020568124
0 0
0 0
0.09375 0.08359005
0.446180556 0.5325911
0.713541667 0.714564103
0 0
0.03125 0.019436615
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.03125 0.027917632
0.244791667 0.23752227
0.3359375 0.341064795
0.15625 0.189248087
0.195833333 0.147007151
0.125 0.119059064
0.0703125 0.079020882
0 0
0 0
0 0
0.0125 0
0.03125 0.043415453
0.2890625 0.265927006
0.9375 0.728067151
0.444717262 0.423575965
0.5 0.436036936
0.21875 0.170860563
0.03125 0.019436615
0.8125 0.863341752
0.380208333 0.378960914
0.46875 0.328859333
0.753125 0.791857046
0.088541667 0.067156975
0.0625 0.086190017
0.328125 0.374978088
0.34375 0.391862064
0.4171875 0.263876499
0.671875 0.650669637
0.03125 0.04348389
0.104166667 0.075230126
0.0625 0.087771455
0.390104167 0.29705257
0 0
0.1 0.10560614
0.18344494 0.020568124
0.75 0.676176253
0.0625 0.109849767
0.1875 0.202278682
0 0
0.1 0.058732485
0.257440476 0.299090956
0 0
0 0
0.015625 0
0 0
0.796875 0.807668151
0.09375 0.104150539
0.1875 0.195024487
0.53125 0.613465527
0.09375 0.082966277
0.052083333 0.070837993
0.125 0.105046956
0.75 0.738972368
0.09375 0.079765368
0.03125 0.060062101
0 0
0 0
0.15625 0.204550463
0 0
0.09375 0.099780981
0 0
0 0
0.015625 0
0.03125 0.02977225
0.286458333 0.283194656
0.079166667 0.071470236
0.03125 0.060062101
0.703125 0.707939771
0.15625 0.143662042
0.441145833 0.356975487
0 0
0.0625 0.049464934
0.121875 0.080084997
0.098958333 0.148121825
0.059375 0.043996214
0.109375 0.108145706
0.392708333 0.185406154
0.5 0.481740597
0 0
0.8046875 0.895231891
0.0625 0.06106029
0.401041667 0.230510038
0.072916667 0.075986828
0.078125 0.057809209
0.405729167 0.339407305
0.0625 0.061505397
0.0703125 0.077978795
0.278125 0.256183034
0.65625 0.641530301
0.953125 0.920550689
0.151041667 0.107255221
0.03125 0.02977225
0.03125 0.03982887
0.848958333 0.832042812
0.671875 0.561370114
0.106770833 0.080846545
0.32797619 0.254019178
0.072916667 0.055730169
0 0
0.345833333 0.312615719
0.114583333 0.125992663
0.609375 0.586962825
0.0625 0.067918906
0.114583333 0.106527948
0.222321429 0.191517747
0.0625 0.075937813
0.21875 0.254504068
0 0
0.854166667 0.705769376
0.130208333 0.112902313
0.28125 0.271865089
0.35141369 0.237210241
0 0
0.182291667 0.186543616
0.00625 0
0.334114583 0.228815066
0.03125 0.011225089
0.438541667 0.212423247
0.03125 0.03982887
0.15625 0.146703431
0.177083333 0.181193994
0 0
0 0
0.03125 0.020568124
0.757564484 0.763361872
0.125 0.101957534
0 0
0.133333333 0.180699268
0.243229167 0.230901391
0.015625 0
0 0
0 0
0.481770833 0.421188494
0.145833333 0.177352154
0 0
0.09375 0.093095789
0.119791667 0.107557694
0.03125 0.029071537
0.151041667 0.132962273
0.377604167 0.206994384
0.09375 0.088755634
0 0
0.15625 0.170417128
0.375 0.337007741
0.15625 0.215802188
0.052083333 0.071319284
0 0
0.75 0.619568734
0.24375 0.229161389
0.40625 0.401456165
0 0
0.90625 0.742271804
0.178125 0.109408513
0 0
0.09375 0.146605908
0 0
0.165625 0.148892964
0.0625 0.064607481
0.03125 0.0262044
0.65625 0.622503521
0 0
0.0390625 0
0.0234375 0.011225089
0.3359375 0.262868545
0 0
0.03125 0.03146789
0.015625 0
0.03515625 0.042067885
0.0859375 0.102865662
0.0625 0.080993827
0.0625 0.068305771
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.84375 0.858695416
0.04375 0.019436615
0 0
0 0
0 0
0 0
0 0
0 0
0.477455357 0.53544664
0.196354167 0.167074997
0.59375 0.677562711
0 0
0 0
0.125 0.157914649
0.09375 0.099807035
0.0625 0.074459464
0.21875 0.239403386
0 0
0 0
0.429166667 0.338666417
0.303571429 0.303712812
0.15625 0.141934287
0.330208333 0.29707203
0.408854167 0.333409737
0.84375 0.913497273
0.6875 0.668418256
0.65625 0.579913036
0.03125 0.040561616
0.041666667 0.040427108
0.3125 0.289032821
0.375 0.363716973
0 0
0.921875 0.925191405
0.0625 0.089421941
0.6875 0.821427019
0.09375 0.10531254
0.0234375 0.020379379
0.498958333 0.339195772
0.0625 0.070744707
0.2375 0.262429833
0.322916667 0.250513909
0.3125 0.374111407
0.304166667 0.332502875
0.03125 0.040561616
0.508854167 0.375680517
0.96875 0.847855217
0.09375 0.084349479
0.046875 0.020568124
0.395833333 0.439287415
0.14453125 0.197594831
0.109375 0.106474588
0.3125 0.384167926
0.408854167 0.348430246
0.234375 0.271223581
0.1875 0.17637777
0.65625 0.640863648
0.0625 0.086643822
0.03125 0.027917632
0.786458333 0.591082518
0.15625 0.205680161
0.03125 0.011225089
0.348958333 0.34097469
0.46875 0.515341077
0.15625 0.166233243
0.875 0.789042993
0.9375 0.872600977
0.203125 0.256361496
0.267708333 0.217229162
0.130208333 0.125360205
0.2 0.201284166
0.625 0.687707973
0.8125 0.746674053
0.3125 0.41630298
0.45625 0.605163877
0.190625 0.222492495
0.09375 0.126290336
0.3125 0.276541516
0.0625 0.072495132
0.544270833 0.495590494
0.05625 0.109849767
0.28125 0.295165372
0.298958333 0.291466269
0.3859375 0.514368695
0.171875 0.163884509
0.197916667 0.21437112
0.125 0.170905209
0.338020833 0.290184695
0.1875 0.2752098
0.40625 0.438421432
0.71875 0.613581673
0.125 0.116063202
0.119791667 0.118440177
0.03125 0.049682521
0.03125 0.065957243
0.09375 0.106208684
0.0625 0.048381272
0.015625 0
0.21875 0.241075387
0.111979167 0.094603439
0.59375 0.648254621
0.03125 0.037945669
0 0
0.0625 0.065674893
0.5625 0.525935941
0.1875 0.170330736
1 0.874667842
0.515625 0.455483503
0.84375 0.829972089
0.1875 0.169122996
0.8125 0.695228543
0.84375 0.67018271
0.75 0.626850598
0.544791667 0.514570172
0 0
0.578125 0.509409673
0.125 0.141764519
0.23125 0.218745176
0.03125 0.031789312
0.875 0.691156233
0.125 0.095698636
0.0625 0.032277678
0.697916667 0.523856019
0.75 0.852903444
0 0
0.1875 0.193344897
0.25 0.196707681
0.3125 0.333942653
0.0625 0.061034656
0.9375 0.852787892
0.21875 0.252197343
0.0625 0.060880998
0.46875 0.531658158
0.78125 0.677400467
0.40625 0.323365902
0.375 0.357679598
0.541666667 0.486139029
0.96875 0.86769627
0.0625 0.06709622
0 0
0.171875 0.137292636
0.25 0.260314704
0.457291667 0.404306174
0.4625 0.444187736
0.371354167 0.237934643
1 0.874667842
0.8125 0.649654485
0 0
0.264322917 0.162065954
0.083333333 0.079005398
0.140625 0.169061465
0.1875 0.183589861
0.109375 0.105888231
0.140625 0.140893783
0.375 0.426108565
0.75 0.598380362
0.71875 0.711132352
0 0
0 0
0.03125 0.042925022
0.03125 0.040427108
0.291666667 0.34055492
0.1875 0.215986106
0 0
0.65625 0.69279379
0.09375 0.068615558
0 0
0 0
0 0
0 0
0.03125 0.043996214
0.03125 0.049682521
0.15625 0.180122793
0.03125 0.037945669
0 0
0.1875 0.167350291
0.03125 0.040561616
0.90625 0.774766407
0.2109375 0.214593913
0.03125 0.032292803
0.375 0.406050793
0.0625 0.068305771
0.052083333 0.053250449
0.15625 0.152571184
0.65625 0.627905802
0 0
0.3125 0.32283637
0.59375 0.568797846
0.0390625 0.014389019
0.776041667 0.729581187
0.0625 0.050766448
0.6875 0.661219567
0 0
0.180208333 0.172461549
0.875 0.901429224
0.0625 0.050716196
0 0
0.03125 0.0262044
0.0625 0.067201944
0.21875 0.294813184
0.046875 0.021938948
0.3203125 0.180763291
0.59375 0.615154058
0.03125 0.065957243
0.558072917 0.405684777
0.375 0.435768401
0.072916667 0.089127213
0.223958333 0.303141851
0.03125 0.043415453
0.28125 0.237115252
0.28125 0.226313933
0.03125 0.020568124
0 0
0.21875 0.229478798
0.0234375 0.031789312
0.114583333 0.159498987
0.09375 0.103633661
0.03125 0.037945669
0.395833333 0.395873897
0.2265625 0.235780486
0.221354167 0.209558725
0.1875 0.240918094
0.653645833 0.591193723
0.71875 0.575172937
0.015625 0
0.09375 0.088948852
0 0
0.0625 0.050766448
0.03125 0.033857598
0.875 0.760730712
0.28125 0.369738892
0.21875 0.231366677
0.671875 0.744730283
0.234375 0.223910258
0.063616071 0.087742236
0.201264881 0.143466664
0 0
0.09375 0.106322694
0 0
0.09375 0.091617084
0.875 0.765861029
0.1875 0.234194382
0.90625 0.8470026
0.727678571 0.594934368
0.494270833 0.406450259
0.286979167 0.312201496
0.46875 0.482437629
0 0
0.09375 0.104151692
0.03125 0.042925022
0.4375 0.502772545
0.9375 0.789519225
0.490104167 0.449443631
0.072916667 0.032277678
0.052083333 0.071754113
0.03125 0.033421934
0.25 0.231715427
0.0078125 0
0 0
0.0625 0.086190017
0 0
0 0
0.133928571 0.13797231
0.40625 0.428919046
0.1875 0.251438239
0.375 0.37607798
0.6953125 0.552018214
0.0625 0.081443358
0.03125 0.037945669
0.03125 0.021938948
0 0
0.15625 0.14548571
0.65625 0.738651649
0.096354167 0.081703458
0.21875 0.20401021
0.057291667 0.04348389
0.03125 0.042925022
0.4765625 0.365301042
0.09375 0.105360356
0.140625 0.161067864
0.8625 0.896663635
0.546875 0.492544591
0.03125 0.021938948
0.5 0.643068359
0.625 0.746955859
0.125 0.133784376
0.125 0.174488231
0.151041667 0.118802701
0.506001984 0.530433618
0.28125 0.248290529
0.0625 0.110373103
0.25 0.239216954
0 0
0.392708333 0.436474663
0.34375 0.336502107
0.0625 0.058176861
0.205729167 0.280642772
0.09375 0.080320018
0.049107143 0.113060125
0.095982143 0.121266105
0.15625 0.147865261
0.052083333 0.087287666
0.015625 0
0.90625 0.863174096
0.90625 0.84369772
0.1640625 0.123373687
0.03125 0.03716618
0.135416667 0.144137626
0.065104167 0.011225089
0.1875 0.221011132
0.1234375 0.14818926
0 0
0.072916667 0.080826766
0.25 0.293207535
0.223958333 0.20597501
0.15625 0.167913138
0.213541667 0.215252742
0.03125 0.043415453
0 0
0.60625 0.623482822
0 0
0.09375 0.133447131
0 0
0.434375 0.389702985
0.03125 0.03716618
0.5625 0.619927628
0.3125 0.270910631
0 0
0.059895833 0.03982887
0 0
0 0
0.15625 0.223842335
0.03125 0.033857598
0 0
0.0625 0.068957078
0.0625 0.094777765
0.0625 0.083710386
0.75 0.471804286
0.03125 0.033421934
0.0703125 0.082862221
0.21875 0.202636716
0.0125 0
0.75 0.74450371
0.34375 0.319434904
0.59375 0.613974562
0.15625 0.172411461
0.84375 0.828459443
0.441666667 0.468589862
0.09375 0.149679259
0.0625 0.043265973
0 0
0.271875 0.286023859
0.591517857 0.623999991
0.326736111 0.328427861
0 0
0.28125 0.350451442
0.03125 0.049682521
0.03125 0.03982887
0.53125 0.641318137
0.3125 0.248475227
0 0
0.458854167 0.472837087
0.015625 0
0.453125 0.451934716
0.015625 0
0.09375 0.090542031
0.114583333 0.165704018
0.48125 0.407199114
0.03125 0.031789312
0 0
0.15625 0.151996057
0.75 0.680188057
0.5 0.481682592
0.109375 0.149396923
0.109375 0.099918851
0.5625 0.592887405
0.015625 0
0 0
0.03125 0.029071537
0.03125 0.037945669
0.1875 0.203022741
0.25 0.359489191
0.0625 0.077429977
0.34375 0.301206662
0.5625 0.711258821
0.09375 0.089812879
0 0
0 0
0.15625 0.214036559
0.89375 0.85908131
0.354166667 0.342018478
0.125 0.162646991
0 0
0.1875 0.292664312
0.530729167 0.480762787
0.4625 0.348098425
0.583333333 0.616929215
0.59375 0.656277432
0.96875 0.876803302
0.3203125 0.127159849
0.03125 0.03716618
0.2609375 0.180415084
0.387847222 0.367997613
0.96875 0.943100649
0.5 0.636900013
0.40625 0.43824242
0.125 0.178165227
0.15625 0.197640202
0.03125 0.019359753
0.015625 0
0.8125 0.615836184
0.71875 0.670025008
0 0
0.520833333 0.40359459
0.03125 0.020568124
0.262204636 0.154298372
0.15625 0.229141827
0.75 0.877954394
0.0625 0.067438717
0.659375 0.676108453
0.03125 0.040561616
0.78125 0.584274908
0.5 0.464347555
0.57797619 0.49098234
0.551041667 0.497485496
0.0625 0.052814377
0.296875 0.304385926
0.5625 0.544096708
0.48125 0.363280514
0.78125 0.621898506
0.24609375 0.243444478
0.96875 0.855024167
0.03125 0.020568124
0.28125 0.370820696
0.4375 0.399472809
0.84375 0.726751829
0 0
0.2578125 0.208487637
0.192708333 0.179663956
0.09375 0.116917933
0.21875 0.222788324
0.346354167 0.216575817
0.6875 0.6777644
0 0
0.106770833 0.073132758
0.765625 0.693867669
0.609375 0.640682047
0.125 0.155871955
0.03125 0.03982887
0.261458333 0.130659114
0 0
0 0
0 0
0 0
0.015625 0
0.125 0.175337321
0 0
0.625 0.642105272
0 0
0.03125 0.020568124
0 0
0.953125 0.861377343
0 0
0 0
0.0078125 0
0 0
0.78125 0.905003859
0.4046875 0.333164408
0 0
0 0
0 0
0.75 0.818577274
0.5625 0.596344333
0 0
0 0
0 0
0 0
0 0
0.194791667 0.17360252
0.71875 0.872631811
0.65625 0.60233428
0.3765625 0.421010642
0.03125 0.029071537
0.65625 0.674026438
0.03125 0.033421934
0.03125 0.033421934
0.046875 0.040427108
0 0
0.125 0.143042962
0.03125 0.033857598
0.1 0.125218091
0 0
0.90625 0.849400201
0.0390625 0.053997689
0.0390625 0.037945669
0 0
0.104166667 0.125853171
0.03125 0.03716618
0.0625 0.020379379
0.308333333 0.298797695
0.135416667 0.136522715
0 0
0.09375 0.096581918
0.271354167 0.261652693
0.1796875 0.217452405
0.39375 0.311649705
0 0
0.234375 0.212470871
0.2453125 0.266911346
0.0375 0.053997689
0.341927083 0.255566063
0.03125 0.011225089
0.0234375 0.033421934
0.15625 0.109245847
0.0625 0.085647051
0.297916667 0.219622465
0.1875 0.16503965
0.03125 0.053997689
0.03125 0.020568124
0.5859375 0.617471485
0.2953125 0.315624763
0.276041667 0.229912083
0.0546875 0.084821578
0.15625 0.150568503
0.433779762 0.317299424
0.125 0.15450639
0.15625 0.166120766
0.1953125 0.270411709
0.14375 0.206732007
0.259375 0.267215031
0.09375 0.105092115
0.4171875 0.396846872
0.1875 0.198400156
0.0625 0.063857988
0.125 0.161012913
0.21875 0.203322794
0.234375 0.229761069
0 0
0.454017857 0.510825017
0.2578125 0.270346271
0.1703125 0.125789584
0.6875 0.728451249
0.30625 0.309802315
0.1875 0.17637777
0.0625 0.052814377
0.5 0.54425193
0.125 0.109446703
0.403125 0.372261702
0.302083333 0.352391844
0.18125 0.205584901
0.609375 0.611721453
0.140625 0.111097528
0.09375 0.092288573
0.067708333 0.051499165
0.519791667 0.459300653
0.625 0.599394353
0.03125 0.014389019
0.03125 0.049682521
0.0625 0.074357281
0 0
0.193229167 0.219686854
0.09375 0.146846064
0.03125 0.043996214
0.119791667 0.083943286
0 0

==> figures/correlation_plot_gp.dat <==
x y
0.41567293 0.018416904
0.182327562 0.06082448
0.248877231 0.041245587
0.303305143 0.096238513
0.243729296 0.037104693
0.223052496 0.08728275
0.272431522 0.077356287
0.351532569 0.058629747
0.449238193 0.065070875
0.339703434 0.151593768
0.416174662 0.215870545
0.428223905 0.111934813
0.338320929 0.149686581
0.524497599 0.06339692
0.732797549 0.09691255
0.412091637 0.082597414
0.403926458 0.074232604
0.556214624 0.108322196
0.34171837 0.037071353
0.320387796 0.021018667
0.237160386 0.066390534
0.258706284 0.034637785
0.351987601 0.035700023
0.296825748 0.048587842
0.281662004 0.03532226
0.256103033 0.026610244
0.306127093 0.049734169
0.214437927 0.028225207
0.19622392 0.034688313
0.235496773 0.022998264
0.252462083 0.047152991
0.318143993 0.021694689
0.267188561 0.011096328
0.296666086 0.015016009
0.249527977 0.018207611
0.246151553 0.270931921
0.33778371 0.01162968
0.350200793 0.071635122
0.292031911 0.017434677
0.291098618 0.021348841
0.286636723 0.016435079
0.258394816 0.041075879
0.374029062 0.01238606
0.334983269 0.025234927
0.261640771 0.060976012
0.296924123 0.021905009
0.220629224 0.061173049
0.317935974 0.027146432
0.319159588 0.036458721
0.398677271 0.007961678
0.347078072 0.023415439
0.282432851 0.013454686
0.288472007 0.058294632
0.358002764 0.016899057
0.364448338 0.025755689
0.416108779 0.018938136
0.314083528 0.012075221
0.321202082 0.016208017
0.314491062 0.036857477
0.224690203 0.030290403
0.267957039 0.028934666
0.451425143 0.01787552
0.158091628 0.039520948
0.382898369 0.670754947
0.101934933 0.319343301
0.091658685 0.207028757
0.592354974 0.143170577
0.16295831 0.067623369
0.148853528 0.141905155
0.27887216 0.086290771
0.111641364 0.062040672
0.486110947 0.022448495
0.426631162 0.014544582
0.409347209 0.086480058
0.272519651 0.321382561
0.336873971 0.031558521
0.411828305 0.007677742
0.440143693 0.012617945
0.437235789 0.015899762
0.638157715 0.040692649
0.535975894 0.024699781
0.489975573 0.016992537
0.506868064 0.02576058
0.461149947 0.015816043
0.344023271 0.109720251
0.174363 0.014092054
0.146021574 0.019681682
0.167463035 0.011949006
0.275660184 0.008602439
0.350996917 0.012766015
0.140759124 0.087479114
0.152215916 0.070329308
0.155181896 0.03224329
0.109986956 0.098145229
0.187891146 0.046587478
0.274910692 0.126357154
0.374311989 0.014171742
0.226422675 0.027476661
0.263769066 0.013959128
0.155711266 0.254224766
0.369748654 0.008528456
0.348347212 0.049147371
0.244172412 0.016583323
0.341294579 0.127982033
0.398092656 0.025802356
0.404195947 0.163708008
0.456000883 0.074917641
0.204497966 0.372814534
0.167195135 0.086925756
0.126948885 0.104436449
0.099769335 0.083302016
0.125730927 0.131911047
0.140717317 0.124508855
0.2078688 0.049387004
0.279771762 0.031667578
0.439240627 0.036316212
0.422832507 0.033070447
0.317166365 0.031750145
0.274886659 0.051465247
0.253026257 0.13981256
0.223453058 0.057810168
0.109780157 0.278817716
0.100295455 0.110386525
0.081744746 0.111468782
0.100977132 0.112377988
0.123656791 0.100993711
0.279218387 0.065154669
0.243457174 0.033657387
0.28845202 0.170368481
0.510532223 0.018735497
0.47549021 0.017616326
0.278881908 0.025541539
0.214210287 0.051518095
0.21442158 0.102251153
0.234648822 0.06254912
0.236114494 0.022705445
0.118889723 0.057043048
0.090824579 0.146114729
0.09646146 0.092112437
0.165114883 0.148584055
0.205915343 0.054256867
0.275405608 0.03879332
0.310696659 0.023246059
0.338626046 0.135053377
0.562238512 0.072343854
0.433019673 0.041314348
0.275466075 0.06637458
0.232374344 0.056363993
0.217573991 0.046132263
0.2316892 0.079714841
0.245045612 0.091195007
0.276551912 0.039247084
0.375319997 0.122048358
0.151906418 0.065605984
0.16714967 0.07727283
0.29820452 0.090132537
0.392873682 0.126104678
0.416126188 0.175942007
0.543803813 0.016281576
0.486741853 0.017896513
0.217493551 0.065712255
0.188695913 0.038066976
0.239268151 0.097717099
0.213801033 0.077155822
0.379069202 0.031128006
0.386818509 0.071547637
0.263638905 0.083070882
0.380014836 0.142581671
0.305420648 0.198930331
0.338676564 0.075953241
0.453281035 0.109553277
0.209920445 0.047155889
0.214506258 0.035344006
0.26789596 0.066875828
0.200989171 0.067310396
0.323304597 0.068031711
0.302349439 0.041018203
0.31364419 0.054826585
0.340092028 0.041479456
0.244404943 0.086014625
0.265977479 0.042054551
0.317941236 0.026446635
0.303813191 0.019687876
0.318306027 0.016089139
0.257018904 0.067217877
0.303977252 0.050275975
0.325660549 0.097291271
0.271972154 0.112908747
0.244535935 0.082719838
0.378358345 0.023860347
0.368043772 0.025255026
0.321409366 0.027469199
0.241216954 0.115405595
0.268300747 0.039729392
0.287530051 0.20384117
0.220696914 0.535408004
0.246579247 0.108710669
0.296377577 0.047264228
0.304248485 0.026205553
0.240312569 0.035041801
0.245577858 0.272210312
0.313387354 0.622066341
0.411109949 0.061325774
0.320539346 0.07910023
0.364345731 0.069952244
0.343368624 0.030018432
0.300585145 0.027257788
0.40756574 0.220593829
0.407969116 0.167822891
0.433119387 0.142247757
0.472026617 0.069392065
0.376147927 0.107007956
0.405683846 0.060459556
0.465191777 0.26761528
0.471448516 0.153610814
0.252322289 0.052236
0.319289753 0.04787989
0.199023137 0.055991551
0.212817775 0.090021654
0.269627973 0.163311097
0.511137314 0.154878564
0.497305993 0.074837153
0.379159196 0.134995042
0.23734422 0.050488268
0.321745405 0.248023139
0.291659264 0.119744094
0.181076603 0.134407818
0.233863818 0.121731697
0.208920342 0.159975768
0.20159538 0.188032435
0.309558064 0.042512832
0.25805613 0.22305167
0.201943464 0.258464608
0.15499253 0.239444458
0.103541461 0.171723857
0.242025914 0.167671906
0.137854577 0.213972572
0.40726833 0.085335582
0.28775624 0.03001585
0.227369548 0.046721156
0.146687427 0.13229841
0.143652247 0.067997852
0.217403212 0.095528803
0.311055602 0.166956544
0.27743767 0.039181641
0.290708567 0.372412919
0.266975609 0.047717546
0.278383398 0.035206921
0.196946387 0.151895345
0.184698036 0.066017698
0.207691402 0.055263687
0.237365957 0.042432544
0.203273714 0.040627961
0.28710519 0.039553222
0.29804863 0.019400887
0.219822925 0.097618676
0.273704172 0.391576953
0.256405506 0.088774946
0.299510254 0.017591982
0.287826149 0.010194418
0.296624106 0.026617971
0.330724423 0.06026432
0.245752277 0.066946321
0.303581372 0.075408187
0.390010719 0.113403525
0.545337428 0.066257473
0.632622879 0.109827276
0.493103463 0.036649746
0.314456787 0.059031529
0.226809755 0.122336988
0.163541155 0.164786349
0.266007461 0.015568337
0.30412842 0.033068638
0.273019349 0.026646631
0.322549353 0.042646263
0.328820286 0.074932874
0.340736691 0.102935948
0.335941334 0.079682631
0.239809401 0.05154535
0.143930552 0.223491967
0.391425744 0.078907063
0.286499478 0.032821165
0.205521158 0.02892653
0.200022334 0.05721658
0.279492216 0.202573884
0.449504674 0.01712054
0.431361499 0.031648532
0.383818072 0.010681534
0.326710414 0.013769078
0.231643028 0.030911362
0.152687681 0.091934205
0.169457968 0.107101891
0.259243058 0.04391602
0.330953913 0.040745129
0.365254503 0.038260029
0.269874686 0.034923066
0.234361614 0.029036133
0.339395276 0.224184309
0.411943879 0.517424155
0.436472583 0.023820279
0.405767217 0.021869607
0.270462615 0.018040296
0.237019312 0.035453529
0.248448007 0.097683998
0.18545561 0.209244694
0.312761053 0.042243437
0.318343203 0.014937137
0.378589027 0.176859799
0.32288472 0.253862152
0.399307851 0.017844684
0.376837938 0.021635599
0.354925392 0.025421077
0.289183098 0.013610172
0.211887454 0.27195603
0.204673299 0.112713731
0.442356501 0.056649185
0.29054568 0.047653636
0.293088036 0.304343551
0.277553019 0.05061296
0.327762213 0.018127585
0.369050645 0.090337085
0.365694549 0.165896658
0.360671692 0.016232377
0.180325234 0.10630901
0.346076572 0.039474681
0.298890062 0.01497865
0.234487298 0.383921803
0.243074463 0.037537154
0.324536459 0.034950621
0.3560476 0.092962465
0.455951229 0.177653931
0.504374945 0.170444557
0.278293454 0.009041361
0.242187704 0.034694976
0.308769351 0.01690704
0.342576389 0.029612021
0.307289386 0.031041966
0.408191652 0.023975274
0.262053422 0.052145623
0.496563915 0.31137438
0.503244695 0.336127764
0.32165607 0.031531251
0.325831994 0.036253319
0.2532167 0.017672872
0.314885779 0.011313206
0.29796082 0.016717602
0.326057202 0.042714278
0.286687046 0.024201633
0.321866192 0.036459377
0.387951393 0.033508019
0.280788162 0.030273182
0.379375235 0.045473673
0.31951293 0.029351006
0.379676274 0.066642882
0.219140014 0.038499218
0.370535665 0.032604905
0.242151037 0.034471818
0.188397077 0.06108759
0.26624745 0.029190112
0.25862394 0.080360546
0.421811062 0.037201624
0.411941968 0.034680322
0.271960255 0.009553824
0.27525956 0.017073227
0.237836391 0.034969751
0.339290041 0.004023705
0.412460827 0.017794181
0.356390912 0.053799135
0.336236989 0.026938438
0.299374561 0.024141069
0.3150936 0.044737807
0.232277894 0.029576898
0.13731774 0.055664381
0.218762162 0.115296048
0.286855203 0.026159321
0.367497412 0.08782467
0.309074666 0.047136009
0.226242685 0.023770181
0.198159857 0.016409158
0.119674789 0.057511064
0.296922383 0.152723319
0.343292267 0.319508347
0.257399594 0.050521277
0.150579669 0.112690938
0.15936621 0.030682386
0.108086799 0.040828627
0.095826045 0.045345516
0.113660336 0.045872205
0.159058896 0.078018353
0.350988567 0.243424655
0.248434321 0.18972051
0.319202289 0.013278429
0.30700067 0.056207757
0.18080673 0.024569306
0.254784499 0.048181424
0.234154915 0.067363859
0.281378082 0.127115485
0.217896573 0.416584832
0.133196762 0.066446635
0.112058809 0.15916006
0.196917621 0.424302186
0.232179396 0.719337384
0.267814584 0.437301324
0.44106444 0.026528913
0.194908354 0.031820171
0.196189107 0.035406761
0.361821986 0.367365266
0.28843375 0.098977828
0.180853712 0.190104007
0.136635977 0.083930081
0.144643837 0.09048486
0.525231389 0.01650607
0.190706445 0.017861636
0.168592079 0.018712691
0.215766304 0.101923564
0.193447717 0.034963482
0.103055025 0.104977935
0.119138406 0.230643718
0.159048636 0.424000131
0.281423432 0.538149172
0.156561819 0.644397505
0.12298714 0.598914912
0.11193385 0.339691416
0.105681664 0.111369201
0.202948877 0.070638714
0.098026317 0.328452906
0.085995493 0.293112971
0.124366483 0.30614172
0.06948415 0.19809989
0.237733582 0.062692117
0.238818267 0.043678953
0.118056763 0.082673678
0.125404194 0.124343211
0.257666796 0.050293727
0.238520408 0.03490693
0.156675476 0.060043061
0.09462052 0.101551275
0.449485134 0.037508471
0.493884786 0.097370538
0.242146247 0.065924956
0.277964228 0.067914819
0.156009036 0.076065131
0.222048988 0.077848723
0.138873665 0.023931696
0.122731449 0.115174717
0.578128601 0.050253022
0.271967255 0.101319305
0.207369331 0.084329387
0.141908868 0.032226418
0.154706722 0.142385022
0.161992238 0.085717488
0.621755571 0.031567303
0.674821344 0.044913337
0.292076436 0.131031206
0.303282888 0.090959685
0.317475018 0.072863332
0.180283147 0.088573712
0.265070762 0.090590411
0.326345255 0.112168705
0.254563284 0.105610054
0.628790623 0.040859162
0.307006737 0.083208746
0.275062259 0.133348946
0.316119022 0.298669896
0.640061211 0.033868516
0.299403141 0.066633991
0.345380525 0.06380281
0.290141955 0.119870407
0.622806977 0.022777021
0.282199081 0.059732062
0.264831816 0.096481891
0.207894999 0.068542338
0.262583132 0.049343299
0.241653905 0.05993409
0.208623803 0.064653437
0.20313813 0.082072285
0.197941603 0.133197359
0.601671087 0.013235318
0.61770545 0.016951081
0.140854769 0.066982772
0.20196701 0.061684885
0.134259529 0.053407877
0.534373335 0.020906085
0.629371069 0.013826218
0.07087064 0.270475302
0.092346367 0.099175107
0.142986298 0.045735866
0.128756307 0.044833974
0.130582519 0.047821257
0.127505349 0.054709651
0.14944557 0.082037841
0.102739888 0.04786914
0.127981245 0.050070243
0.115447932 0.049512339
0.086336605 0.089976265
0.122928084 0.042984176
0.129458424 0.033990631
0.14466765 0.030760895
0.221950274 0.156312014
0.313312902 0.022437614
0.099441586 0.035170045
0.141839966 0.040725179
0.167783011 0.028069387
0.160252296 0.027393003
0.167710857 0.058885742
0.261037501 0.115910175
0.352992708 0.040706502
0.386883099 0.033956566
0.378215184 0.02776477
0.259438824 0.055616276
0.267188647 0.163948118
0.153180411 0.099602179
0.201434879 0.141235014
0.424372901 0.003951796
0.415391049 0.00652046
0.324853417 0.024907126
0.286469609 0.086184171
0.579329879 0.074209592
0.106671569 0.051307628
0.113062898 0.039590977
0.135046679 0.03311699
0.201601241 0.044920997
0.394656583 0.040534475
0.492396666 0.139544776
0.199048743 0.078449359
0.201456712 0.086477561
0.4468749 0.016027315
0.439234729 0.018993196
0.108776323 0.052603269
0.111783019 0.043973714
0.231506279 0.031597726
0.25342104 0.047461022
0.349491798 0.059447849
0.277943464 0.028392487
0.252825358 0.033560146
0.542216246 0.007260721
0.055896894 0.076977409
0.080101644 0.037400916
0.110033267 0.091054107
0.121981122 0.193488881
0.231815698 0.068938484
0.400261409 0.038303866
0.410633062 0.041288121
0.425641507 0.032880043
0.550157172 0.032122912
0.604150134 0.008099215
0.058213387 0.07355237
0.044809515 0.081415364
0.065137143 0.068712598
0.078844109 0.119255021
0.098311856 0.111567302
0.340619203 0.040048013
0.469909288 0.05452265
0.397476025 0.031546576
0.302101474 0.031159334
0.551455882 0.016472811
0.58494792 0.01963757
0.07297072 0.105870792
0.042538616 0.115074784
0.066092261 0.092825941
0.074319197 0.138330137
0.090514374 0.129009089
0.096648982 0.066474052
0.130925229 0.059438131
0.162246233 0.05139366
0.198965574 0.055814167
0.288498075 0.05697441
0.4600153 0.08571972
0.371168758 0.069589393
0.497098332 0.069085294
0.582778913 0.0209334
0.087120246 0.084144447
0.101887458 0.09473998
0.335985725 0.177254096
0.424341552 0.230919554
0.591084471 0.009584126
0.568791875 0.014621814
0.075053575 0.12640791
0.129890352 0.131659938
0.115914815 0.086164299
0.341095837 0.331111522
0.316391266 0.127921739
0.606155229 0.013449626
0.609146815 0.019019494
0.113643165 0.091319286
0.117623716 0.089751487
0.351546896 0.09229101
0.315166969 0.055806413
0.559007788 0.06149885
0.148723193 0.104123601
0.322300283 0.069609045
0.380620885 0.037929897
0.576511079 0.029961914
0.562615405 0.032001249
0.14664858 0.114007965
0.271010537 0.221930894
0.593649162 0.026430681
0.256663754 0.037702115
0.273837145 0.031447265
0.546006597 0.054419183
0.269539496 0.037662071
0.20856051 0.049954932
0.280108799 0.012875888
0.322114597 0.015621378
0.461815863 0.01637501
0.186632131 0.030695766
0.320746581 0.009925757
0.466988517 0.002234546
0.480417635 0
0.186183079 0.024782784
0.271492907 0.032171188
0.322120368 0.01598139
0.382684194 0.007329232
0.400846952 0.010557292
0.395897077 0.010217836
0.399060124 0.001915307
0.154670413 0.034469718
0.252171583 0.033514095
0.221487991 0.016231134
0.306877369 0.017375003
0.32165216 0.013193737
0.352783601 0.014520457
0.353318503 0.024771123
0.321370804 0.020218235
0.322538314 0.068675297
0.331060252 0.019925668
0.166477361 0.01125699
0.13349521 0.065308986
0.158299439 0.036728709
0.281895914 0.040315629
0.27649784 0.042151183
0.282017302 0.038200267
0.266151896 0.024337275
0.285159386 0.019116462
0.119170416 0.024588292
0.159253247 0.053381174
0.270601684 0.014960082
0.291914402 0.027641016
0.175511784 0.070410902
0.19866425 0.040275365
0.209342196 0.035484188
0.128128412 0.018965467
0.152581371 0.020433753
0.141593167 0.022695885
0.150516317 0.018056293
0.249361508 0.022345053
0.318142168 0.068505391
0.233378 0.064884091
0.285219578 0.020124127
0.159163261 0.033862412
0.263195398 0.021034076
0.096332103 0.058503517
0.139398345 0.021710468
0.142634603 0.023039507
0.206233868 0.065166644
0.254342192 0.099762213
0.331473139 0.009680837
0.213531828 0.015192762
0.111949887 0.177893998
0.362433384 0.020748063
0.145702452 0.018926156
0.136189564 0.020993376
0.13849335 0.030128089
0.288012385 0.058798362
0.234631392 0.052051718
0.322853703 0.053300674
0.246006945 0.016865271
0.141533219 0.05115227
0.170999264 0.058041618
0.120971892 0.01845722
0.099866497 0.024004161
0.097686481 0.039456272
0.140148397 0.063751468
0.150177326 0.037042692
0.269122501 0.462924636
0.238974352 0.070013965
0.269775255 0.068440342
0.35319659 0.012187368
0.273447575 0.066583403
0.358457979 0.006496886
0.093851804 0.03632916
0.115341667 0.058942725
0.33688622 0.0947537
0.233598781 0.145806789
0.180249276 0.160054953
0.243375537 0.068650262
0.34918543 0.018269905
0.361681672 0.00510699
0.370396082 0.006078431
0.347372823 0.007781117
0.184648487 0.127953192
0.220786497 0.612434665
0.171514829 0.398069043
0.233260325 0.821604757
0.170503232 0.293938291
0.202898435 0.138166815
0.245852691 0.052935702
0.303375505 0.030120995
0.342861522 0.021552144
0.261001765 0.079599288
0.277851236 0.056054444
0.324517812 0.025316161
0.318121598 0.036165133
0.322548908 0.037794119
0.317796399 0.029235325
0.297604487 0.04823206
0.325584525 0.018955862
0.308005114 0.024454637
0.315288396 0.02459344
0.208192488 0.03467213
0.368105609 0.076475567
0.19872782 0.017541749
0.223459422 0.022002977
0.458094287 0.042634346
0.432147703 0.086967531
0.445288967 0.046712335
0.400247837 0.072261159
0.410090974 0.038508954
0.479182888 0.031147382
0.21638098 0.096263842
0.098138299 0.061837411
0.317966475 0.02621763
0.223395753 0.049188349
0.283828096 0.056471046
0.172016098 0.054870761
0.392162627 0.05474728
0.221652599 0.056903486
0.389200901 0.07627236
0.376988783 0.099945775
0.301937133 0.115957745
0.347620594 0.076208841
0.386010929 0.065304069
0.406966176 0.035036692
0.349557983 0.019569869
0.426036454 0.082862422
0.395601056 0.01523718
0.363366028 0.085660858
0.399317808 0.026701058
0.393931275 0.015663728
0.445657978 0.018574851
0.463847059 0.15708515
0.440765584 0.064601079
0.407899805 0.017035323
0.293631733 0.022391475
0.299671607 0.054488536
0.381934952 0.032921282
0.483008721 0.043801743
0.477820103 0.019525032
0.489838062 0.062629274
0.358647692 0.018118688
0.333078634 0.030342832
0.426844021 0.034897658
0.4526788 0.087394809
0.525387564 0.045433122
0.361988286 0.028412418
0.372790325 0.020883907
0.274765423 0.274689316
0.550523536 0.042228152
0.578643627 0.054439206
0.381504675 0.077739164
0.236430733 0.235974781
0.275049242 0.202763248
0.596930174 0.075156319
0.209277172 0.775297763
0.217069503 0.504972732
0.13680902 0.112927429
0.274884204 0.051444454
0.215498219 0.049974179
0.233601141 0.093790898
0.333530571 0.157132734
0.217308717 0.098049966
0.246736496 0.053771522
0.245076879 0.044492005
0.259818178 0.056175361
0.340328753 0.072731573
0.316264786 0.033805428
0.246729101 0.105744912
0.240521874 0.031832059
0.374119484 0.034767425
0.702348344 0.08527211
0.413392195 0.086770332
0.337233311 0.037031616
0.340212812 0.028009911
0.376066386 0.076045719
0.295667103 0.019701774
0.35273848 0.034062869
0.306133891 0.012075289
0.343102075 0.023047918
0.273649578 0.026657453
0.202764436 0.026800034
0.231444839 0.049967736
0.241618199 0.038634551
0.187555737 0.118340497
0.253557349 0.0267806
0.25417383 0.059362844
0.244964994 0.19607009
0.253481573 0.078772372
0.304029975 0.011476167
0.287359976 0.057636077
0.409645014 0.035510297
0.319521707 0.034869067
0.381009819 0.030944966
0.31303378 0.044497276
0.360826165 0.022829901
0.37051718 0.031736408
0.363316965 0.018395462
0.397076549 0.028831186
0.268227549 0.067843593
0.356656977 0.028184807
0.419991449 0.02667916
0.5118532 0.031725813
0.480952397 0.067587152
0.469962252 0.061634799
0.443343099 0.007356431
0.365740541 0.039917874
0.355116067 0.057475307
0.251036074 0.091278159
0.317396115 0.045099651
0.347691503 0.188026533
0.376492532 0.041783393
0.336233148 0.066733219
0.353660214 0.030950318
0.387018476 0.026932316
0.404737076 0.028086364
0.082266463 0.376414583
0.291265645 0.029747033
0.347790389 0.018849166
0.563456239 0.014202005
0.279978318 0.012852959
0.295830223 0.016083467
0.293069373 0.010443453
0.289645337 0.024630265
0.077550209 0.090997302
0.147202538 0.012946392
0.17728622 0.026633982
0.210509697 0.035252466
0.095317189 0.038960174
0.135908793 0.017959982
0.258578326 0.032106986
0.155065727 0.032288153
0.145749755 0.058863084
0.489748659 0.087497108
0.483671228 0.0425429
0.471257675 0.066476156
0.374593742 0.021637047
0.463657931 0.068409603
0.097192322 0.054887583
0.202323081 0.138531694
0.194855256 0.034234103
0.307419033 0.027238403
0.126760836 0.057726173
0.224213771 0.029081547
0.128267787 0.055999099
0.330079086 0.023305159
0.111041158 0.084610962
0.222355437 0.040876044
0.17341336 0.193326002
0.218171801 0.057234478
0.348577509 0.03669127
0.378236239 0.020286615
0.332357654 0.086919769
0.404329863 0.013275227
0.428488362 0.006612634
0.462639085 0.019234809
0.459012514 0.156767541
0.415197 0.064852479
0.451397382 0.063344528
0.491393003 0.028154501
0.488976185 0.019759159
0.133075028 0.106558688
0.120282736 0.161538546
0.125250682 0.130243724
0.231645134 0.101045281
0.210420548 0.044451371
0.319145996 0.09145679
0.513559022 0.044852109
0.530175488 0.047161378
0.43722697 0.037013448
0.424318392 0.034010061
0.317133367 0.031470243
0.104366013 0.193436846
0.101640215 0.111138988
0.276126823 0.074337964
0.246452521 0.035099185
0.328081137 0.022536587
0.366167404 0.331404137
0.485307343 0.142220266
0.50774381 0.102641301
0.468142217 0.065129218
0.413229479 0.014707399
0.322177252 0.027681317
0.278940629 0.026395772
0.211839233 0.052179518
0.213515237 0.097545456
0.129059099 0.062630777
0.101048641 0.169550716
0.335164322 0.095422163
0.536299208 0.037788366
0.534233453 0.028085268
0.451318556 0.032302805
0.390639077 0.03412691
0.280763964 0.062659604
0.23203289 0.061982159
0.18426645 0.057050984
0.232783062 0.084354995
0.407622704 0.105833768
0.153950861 0.059503124
0.525027924 0.188876372
0.523248093 0.016172615
0.399444029 0.048167319
0.215692149 0.063920735
0.186985681 0.037628747
0.223724093 0.114324752
0.405431449 0.029459809
0.375250123 0.101510238
0.375036082 0.058662573
0.502827047 0.144746519
0.534866144 0.01292827
0.4139397 0.058263915
0.452330737 0.025172992
0.219864099 0.124509638
0.257628394 0.076194705
0.320609991 0.062956495
0.300474142 0.078800097
0.331856875 0.038876664
0.379804769 0.046902226
0.484389585 0.019934071
0.528514045 0.025751788
0.416155593 0.080312108
0.30611895 0.061681747
0.320749652 0.013113109
0.306528071 0.030600786
0.272973655 0.026259353
0.32774803 0.092830821
0.23398346 0.07213261
0.312013226 0.135446876
0.273296444 0.108014782
0.242803945 0.080697968
0.302006535 0.035937365
0.297096746 0.054692081
0.360654238 0.035669764
0.400575476 0.06422002
0.37190135 0.020837699
0.322209058 0.024199629
0.220482973 0.055609291
0.298858233 0.155315392
0.273337582 0.469637616
0.270466188 0.0757543
0.306109086 0.028849693
0.350419549 0.024675435
0.321636337 0.049899882
0.290011535 0.0425612
0.301937312 0.022032017
0.266276177 0.210558572
0.387609819 0.545930551
0.348105735 0.029169986
0.406113958 0.064866362
0.345242289 0.043211558
0.360623287 0.067254355
0.303400545 0.023048096
0.405949931 0.195686762
0.418101299 0.102214226
0.446828727 0.103928092
0.426484334 0.14777532
0.405168087 0.064212747
0.450031213 0.211146244
0.238811885 0.05948898
0.188160747 0.189931531
0.479939959 0.133319912
0.436756533 0.10111724
0.324011226 0.04407195
0.209632725 0.048515446
0.209476205 0.087143473
0.240180957 0.159313244
0.307324911 0.136480751
0.404851163 0.120641669
0.489042656 0.067532315
0.500112181 0.075326204
0.403971509 0.074500195
0.322294369 0.242326865
0.297176301 0.105059651
0.120354293 0.158674382
0.241336655 0.113283893
0.208509527 0.176230023
0.224789493 0.167950118
0.223362438 0.134925626
0.556498305 0.10811998
0.19876184 0.15924083
0.357441094 0.084922646
0.279123126 0.040890974
0.256695491 0.052036252
0.28079526 0.041210673
0.221076493 0.029865388
0.285894429 0.040386486
0.228914009 0.03984712
0.245473205 0.016665067
0.280421325 0.016330459
0.292382559 0.034335595
0.295716705 0.032598065
0.36144927 0.104399965
0.254829003 0.061119869
0.302299537 0.073281714
0.326722525 0.122313176
0.399261311 0.111363321
0.369651079 0.051572414
0.402486639 0.096075994
0.388031379 0.0679531
0.251991388 0.019002259
0.264690622 0.014049567
0.322557016 0.042075687
0.281400586 0.034716075
0.26273338 0.013679923
0.49617996 0.169422161
0.331771997 0.160700186
0.286803778 0.109775263
0.329959519 0.071787326
0.340694091 0.100408401
0.318994513 0.049401816
0.348149366 0.022648394
0.372582066 0.034162131
0.259404884 0.022742818
0.391202401 0.079707508
0.286844135 0.032121761
0.251494649 0.064520782
0.276863964 0.03318716
0.290317716 0.031270198
0.119325212 0.592224055
0.165992753 0.817839789
0.183761003 0.821368797
0.259283665 0.043776418
0.40775422 0.087074531
0.364952394 0.038636435
0.271892586 0.036793437
0.220162038 0.026086752
0.185996105 0.080093797
0.192185054 0.059635107
0.25588277 0.105276398
0.190626341 0.32531381
0.294824919 0.012488147
0.268873545 0.020124109
0.246625113 0.034523369
0.14011383 0.280194397
0.072072176 0.329329266
0.142915569 0.562355735
0.230516898 0.509620049
0.310039867 0.593382255
0.262684536 0.501849099
0.254734956 0.098125481
0.256793009 0.021897562
0.204944613 0.363712217
0.337120213 0.154810011
0.330528235 0.010977742
0.306504863 0.009201711
0.257197512 0.035078938
0.238880392 0.227014724
0.199699333 0.189938206
0.162188763 0.125795675
0.106031948 0.133416545
0.30901702 0.563922415
0.212107516 0.269681182
0.206114496 0.10745315
0.270924742 0.061751576
0.226106052 0.065412385
0.292217003 0.061146609
0.264869699 0.066679748
0.271277128 0.017058558
0.303720391 0.014006381
0.265715387 0.024956657
0.234297887 0.382463456
0.261485144 0.039148166
0.26557954 0.020457086
0.272384382 0.021772153
0.350587342 0.0241991
0.261612556 0.023073689
0.328141457 0.017044296
0.32498488 0.01353596
0.304721968 0.02662965
0.255909468 0.190026786
0.21007564 0.264601645
0.290089514 0.161930054
0.258634004 0.045006517
0.40854788 0.024861933
0.271308875 0.034007517
0.281213073 0.027643913
0.261254741 0.027732606
0.244950109 0.026444802
0.24732708 0.016737165
0.289090355 0.015913272
0.319048411 0.041769974
0.285518382 0.023858246
0.128572444 0.062406179
0.323119243 0.2640086
0.150495772 0.089506825
0.357367418 0.103082419
0.303175152 0.075463566
0.231680625 0.030166423
0.412225003 0.05648508
0.307007702 0.013932816
0.252328533 0.032838336
0.361295419 0.031881326
0.232186387 0.033012829
0.186403506 0.058416926
0.167121423 0.048837637
0.291342158 0.018376369
0.261581964 0.017932752
0.344046509 0.023174916
0.374172853 0.030405944
0.213413547 0.055237076
0.285243345 0.015195772
0.306270214 0.018632541
0.195892661 0.085740618
0.21946751 0.148321067
0.134054624 0.073246289
0.225941265 0.073939233
0.234301234 0.1417118
0.340804356 0.115380001
0.205005656 0.036637844
0.338697158 0.003946946
0.379831164 0.021505332
0.392994775 0.016750321
0.284458354 0.039477902
0.317634235 0.048660545
0.43401277 0.097806121
0.407951021 0.121275903
0.255452553 0.025782406
0.194316317 0.03404898
0.215734309 0.028882678
0.272047908 0.017643543
0.199661476 0.23179047
0.235154106 0.108835154
0.293184313 0.062378223
0.291132832 0.012998294
0.352378225 0.008380152
0.266572114 0.042601194
0.343016489 0.008479753
0.360805327 0.017191893
0.335393431 0.025705576
0.342850043 0.081256629
0.256731887 0.019812821
0.311951314 0.036631849
0.244925832 0.031703827
0.276013729 0.05515685
0.216896226 0.022593307
0.22132419 0.023733465
0.299245719 0.149371885
0.321564172 0.01429567
0.331353814 0.017056169
0.354452632 0.019975954
0.329375059 0.038242626
0.325547564 0.053859931
0.204505662 0.17853174
0.302190916 0.442839168
0.350882416 0.24255391
0.232199558 0.041893504
0.338949316 0.01871697
0.328167334 0.014338935
0.300475716 0.056194273
0.113984284 0.160185605
0.196874675 0.425188483
0.355554011 0.033738206
0.251160197 0.097144709
0.26264241 0.093826494
0.233678897 0.050040562
0.33356895 0.018866936
0.413550786 0.013255915
0.328027877 0.035092289
0.256191972 0.053194951
0.285861264 0.039636895
0.376947986 0.01514918
0.446041181 0.036165573
0.412993005 0.048112849
0.525196272 0.055232392
0.32763025 0.078464069
0.388371203 0.065417047
0.10893921 0.111925294
0.094785117 0.07943514
0.405655555 0.024612335
0.122444713 0.307836331
0.068798345 0.196715512
0.424610925 0.012220899
0.124378231 0.653776332
0.104066379 0.410685648
0.195391377 0.193861832
0.408048698 0.032893224
0.430923776 0.022092376
0.427086714 0.029307447
0.176104515 0.514852048
0.195749059 0.420206134
0.178161461 0.131105229
0.309224501 0.058537697
0.310334671 0.029897186
0.333348375 0.034963151
0.337415198 0.018423087
0.479024557 0.042825122
0.238148643 0.168429651
0.177947526 0.069106442
0.221468927 0.046237213
0.233021852 0.03705474
0.259851975 0.035485873
0.298385869 0.037235982
0.435667172 0.027885909
0.177653879 0.069535934
0.189951755 0.131430707
0.228426443 0.047626858
0.26616139 0.054805178
0.312057848 0.257152565
0.346171906 0.088815204
0.616548862 0.023984901
0.399465859 0.440259586
0.282250978 0.240099774
0.229747586 0.262150887
0.445860035 0.169396887
0.346209106 0.066821446
0.338543671 0.040610808
0.612499782 0.031341372
0.622271596 0.027583264
0.284200514 0.212227402
0.227864687 0.167512224
0.379675434 0.024086857
0.22087143 0.109905821
0.454151094 0.012109932
0.243529508 0.09835787
0.342004175 0.025911959
0.48218464 0.010515519
0.274262062 0.051345206
0.330673877 0.037884221
0.482764265 0.010687467
0.061973496 0.236738428
0.067385683 0.40172024
0.070428243 0.2697475
0.124153057 0.056689525
0.149031499 0.081577892
0.176685824 0.112871016
0.207651392 0.114975019
0.270702847 0.089329824
0.187214908 0.148317115
0.281763668 0.244367254
0.387714795 0.368286298
0.262913235 0.34519503
0.299234594 0.054896452
0.376422754 0.033762276
0.450952626 0.019177818
0.106123613 0.511831085
0.123937396 0.049393669
0.110741395 0.055722251
0.158181385 0.062184811
0.307175339 0.199500631
0.345610319 0.267306883
0.249342065 0.258536735
0.289632366 0.35215907
0.395597701 0.038272502
0.391826147 0.030366606
0.482063104 0.013052448
0.087807095 0.089241628
0.113270119 0.058634204
0.321487057 0.164251408
0.35420851 0.018662104
0.369079398 0.02284466
0.307013762 1
0.101985373 0.543537089
0.052891337 0.357861459
0.043739375 0.147944062
0.136373798 0.043690945
0.399317023 0.087053441
0.217441297 0.10973716
0.274940364 0.085307031
0.592112596 0.076519719
0.090565992 0.44924789
0.097984689 0.545087897
0.069050505 0.443281226
0.054418048 0.212056412
0.056817555 0.083151147
0.073742911 0.077890336
0.109927751 0.038370015
0.394136511 0.040408859
0.201234932 0.086099211
0.180723074 0.056967873
0.263729439 0.025106139
0.347223723 0.012869504
0.424845834 0.015694858
0.64375578 0.041344474
0.175164759 0.11370782
0.108332367 0.158131798
0.076524457 0.138023038
0.067921867 0.117570951
0.086558739 0.052273819
0.095970249 0.057465009
0.103389185 0.09333458
0.337441019 0.060134597
0.212893022 0.034595085
0.282736369 0.042942392
0.336429668 0.015380831
0.37983863 0.008965996
0.428503372 0.008455756
0.504517171 0.005724507
0.575965748 0.017791878
0.741219773 0.106539706
0.13824184 0.059866766
0.112584252 0.084826284
0.09525646 0.091882593
0.049719383 0.078960723
0.402446742 0.040934947
0.425725199 0.00550115
0.473977007 0.004987045
0.11557222 0.038214396
0.109162741 0.057707552
0.05495519 0.077484052
0.041505063 0.090984979
0.08199601 0.119922196
0.103241584 0.11208047
0.122063317 0.063010555
0.185958797 0.063877246
0.222113047 0.050263646
0.453368693 0.055342864
0.514107155 0.117384145
0.553668109 0.063984898
0.311657787 0.025552679
0.522138614 0.015907597
0.043131675 0.105812283
0.055543662 0.097362795
0.078367137 0.137125604
0.170114406 0.048785685
0.195685981 0.056874109
0.296436101 0.055930555
0.488774057 0.096140429
0.413343497 0.122328375
0.456030931 0.085494839
0.366144725 0.068448789
0.495666028 0.067303788
0.322004891 0.043573424
0.402121536 0.019658159
0.531813989 0.04581297
0.554994968 0.020606185
0.421440309 0.234161372
0.360847003 0.070538857
0.301053861 0.04115081
0.483429254 0.009514724
0.548421535 0.009012973
0.574185097 0.009058685
0.340671179 0.330444546
0.316259409 0.066771382
0.325459626 0.265419833
0.30210698 0.232439516
0.300971192 0.073978499
0.38855741 0.07729649
0.288535214 0.063091137
0.326279822 0.074474808
0.34680601 0.032353844
0.307684798 0.030406031
0.251513123 0.036211953
0.251358608 0.033257076
0.235130794 0.035076444
0.258368514 0.031516461
0.281527251 0.029166129
0.202817011 0.048419565
0.230019617 0.042652365
0.203155622 0.052065506
0.174429799 0.0296817
0.259647843 0.018732973
0.298265087 0.013138285
0.327427014 0.014159209
0.342333761 0.022952165
0.145426883 0.036595269
0.133483432 0.023184887
0.257528927 0.03766509
0.269138197 0.02294941
0.306107284 0.075343517
0.223433837 0.042130199
0.254844602 0.098126298
0.182035888 0.033297536
0.267129448 0.067511792
0.213401564 0.022509415
0.260620673 0.020949277
0.143217659 0.019312924
0.134510199 0.056482367
0.184964061 0.050649205
0.226724986 0.065085203
0.279770234 0.067984451
0.151734093 0.048537046
0.18790439 0.046581027
0.465673663 0.02278
0.396016992 0.029151034
0.263074321 0.023299228
0.14763657 0.018803486
0.121756604 0.023936931
0.123610049 0.019632887
0.112809203 0.028930593
0.161994467 0.048531866
0.166343462 0.101026603
0.177729739 0.062432638
0.194797324 0.016638948
0.221988853 0.031544094
0.472069262 0.073807771
0.305050865 0.014724561
0.214200153 0.011314285
0.196608888 0.048355589
0.127776522 0.018652551
0.099677055 0.024050205
0.097876648 0.039415775
0.12975407 0.065903065
0.147731813 0.036628853
0.176906968 0.042045494
0.449597879 0.134328107
0.308930888 0.016850261
0.244411674 0.021659162
0.212929971 0.031599165
0.467630947 0.05846834
0.448916633 0.046326988
0.277242302 0.025729257
0.191919436 0.033217098
0.126680933 0.034025123
0.094466174 0.036211628
0.115244209 0.058902449
0.336515482 0.094567493
0.289207781 0.020531861
0.296635313 0.023958065
0.333785945 0.022023936
0.361206613 0.006288854
0.335354424 0.017590608
0.236610688 0.024922568
0.313120228 0.006934075
0.457173473 0.045038624
0.127025437 0.030969354
0.108819786 0.12418171
0.182974098 0.126716964
0.293636161 0.023211539
0.339461981 0.011812326
0.181134736 0.036334254
0.097772641 0.063061062
0.163994731 0.202138848
0.344651018 0.284138666
0.328173798 0.031296689
0.330312008 0.017737343
0.378372557 0.016011022
0.172097615 0.026619889
0.118705598 0.021121151
0.116124038 0.087676028
0.298646858 0.104464864
0.235513554 0.053555483
0.290621968 0.025165799
0.323402469 0.018557759
0.357141881 0.011863715
0.152965953 0.024796023
0.146445828 0.020509924
0.25007119 0.056911231
0.237421254 0.065734706
0.303808234 0.103469597
0.296639741 0.030058464
0.317999621 0.023358789
0.181651463 0.013471741
0.16411653 0.025919552
0.213671693 0.009588286
0.309189091 0.102204555
0.302571029 0.027668371
0.154910915 0.038810407
0.264800858 0.016057986
0.316657658 0.035872541
0.341598511 0.019470069
0.131901219 0.069462834
0.181690416 0.031932374
0.29771232 0.018802431
0.405321062 0.009490663
0.23712562 0.023770102
0.167588289 0.025214466
0.216892639 0.024900203
0.329699287 0.370569781
0.229584925 0.016845849
0.25391287 0.016278345
0.331908521 0.02559046
0.393374512 0.014356993
0.40347932 0.017664419
0.142242968 0.045423428
0.245179431 0.039752867
0.255166759 0.024450081
0.287573403 0.041516897
0.363701482 0.026450289
0.429825407 0.033277298
0.195551138 0.017023877
0.222862195 0.021938033
0.275168691 0.031117663
0.300743956 0.028370272
0.325547402 0.020632162
0.39634273 0.014319867
0.440301679 0.00783492
0.240495815 0.025009567
0.140281213 0.03538453
0.140482829 0.04030502
0.169767807 0.050858601
0.224413621 0.030231291
0.244626617 0.014625518
0.309507599 0.025088683
0.385136082 0.01226918
0.14881007 0.105509002
0.200317793 0.093396116
0.09483047 0.060076134
0.081391539 0.136152765
0.121757887 0.032984609
0.185812807 0.039132513
0.271263491 0.011449789
0.296725852 0.01550681
0.334255795 0.019261067
0.308862485 0.024828467
0.093236069 0.136835616
0.106068263 0.199719324
0.37783857 0.012583618
0.355772777 0.004534102
0.372398623 0.013881233
0.282374495 0.040860382
0.153099347 0.052828287
0.147339555 0.168638183
0.186915309 0.350082922
0.363434958 0.007871586
0.339363585 0.010508508
0.283352674 0.024711059
0.327960224 0.02827157
0.274512374 0.014827151
0.378900165 0.04184438
0.374717751 0.051078311
0.219529756 0.055087196
0.18108252 0.204058877
0.20818234 0.0673046
0.335179905 0.017745783
0.426280383 0.028984338
0.346523165 0.020457527
0.427265724 0.033868135
0.391190592 0.069187193
0.251172064 0.115641346
0.186923496 0.065779365
0.209153076 0.063955368
0.365406227 0.016943773
0.341095496 0.013907721
0.372818111 0.030068796
0.390849454 0.024840579
0.388175269 0.026735777
0.341439287 0.114124822
0.468202914 0.100285688
0.381508095 0.105849642
0.305355871 0.107765169
0.421615845 0.006514763
0.391856213 0.027045492
0.304294317 0.019259625
0.412488528 0.016235214
0.478014966 0.062497376
0.457512277 0.101336683
0.34183773 0.12816044
0.320756954 0.111178287
0.373317837 0.083402127
0.394086993 0.034869423
0.419513659 0.026220683
0.422850076 0.015821075
0.436021664 0.045226035
0.484763558 0.022908066
0.382671346 0.110653132
0.512980274 0.104773345
0.336395967 0.030933183
0.355582689 0.085197579
0.333592718 0.046119727
0.443141673 0.018428558
0.41212656 0.019726412
0.495676916 0.024550206
0.400143744 0.016423311
0.298761388 0.020784323
0.283704674 0.050007975
0.381123073 0.032572642
0.441394388 0.014768885
0.474133808 0.03000478
0.479158293 0.043551073
0.426781128 0.023003473
0.549016873 0.032906771
0.45046108 0.023047086
0.3874982 0.014501746
0.421321716 0.031267737
0.43440305 0.043315021
0.471577723 0.025146038
0.563325159 0.045869046
0.528129744 0.065403508
0.337582348 0.029970948
0.271200738 0.270428855
0.433136072 0.23459604
0.433567334 0.075509227
0.550099645 0.082845458
0.371365146 0.048466047
0.46293653 0.02720998
0.235700432 0.238258555
0.246628875 0.634711846
0.208587089 0.771789115
0.224221675 0.055984456
0.249366551 0.043394856
0.215507705 0.063862961
0.263638905 0.083070882
0.257365991 0.072483131
0.322764084 0.06555628
0.265977479 0.042054551
0.353712872 0.033457852
0.253682622 0.159065733
0.595725028 0.192285211
0.544420784 0.466270115
0.561430966 0.127249714
0.360565308 0.250278215
0.293323341 0.032815176
0.457236755 0.17792799
0.406415179 0.058113965
0.480472299 0.085999496
0.545337428 0.066257473
0.292953518 0.035496866
0.260029215 0.038249768
0.317198969 0.018340969
0.308385143 0.01076204
0.358002764 0.016899057
0.34559101 0.032721291
0.339204268 0.11432595
0.249515512 0.041078963
0.397576153 0.14592423
0.254286551 0.086188471
0.227614493 0.044285852
0.44106444 0.026528913
0.391245348 0.027547919
0.345307485 0.024094944
0.373130428 0.014079567
0.447733547 0.159591687
0.33205003 0.069335231
0.296358052 0.038953198
0.44102826 0.008845618
0.601671087 0.013235318
0.275552257 0.034158815
0.583389133 0.074838444
0.088781374 0.076209669
0.4468749 0.016027315
0.058154294 0.131554997
0.080824151 0.0521417
0.407343958 0.027114851
0.606155229 0.013449626
0.609146815 0.019019494
0.641368062 0.051110815
0.462366239 0.012681331
0.455738363 0.028007292
0.285869366 0.066283311
0.116625919 0.126959585
0.233598781 0.145806789
0.180249276 0.160054953
0.155970274 0.017552111
0.22545121 0.059058919
0.53751765 0.267516283
0.499839806 0.23072799
0.336186845 0.043461264
0.37474771 0.108451014
0.33221966 0.129801691
0.095760762 0.071383367
0.123486145 0.124728322
0.135782567 0.112177285
0.231098684 0.094112295
0.209364636 0.044017969
0.279050705 0.031675215
0.436854473 0.037688089
0.422745508 0.033220075
0.318317736 0.030602894
0.276009797 0.046864409
0.082849992 0.112374652
0.100434095 0.119396341
0.123036094 0.105845641
0.280769633 0.065635647
0.243901255 0.033287594
0.331289844 0.01811565
0.283243453 0.023795631
0.218248128 0.092513589
0.120726871 0.054541979
0.100095598 0.16590852
0.096883283 0.098465849
0.165114883 0.148584055
0.205145025 0.057525773
0.275397134 0.04288257
0.310212184 0.028022879
0.231511028 0.057207058
0.303847361 0.116828302
0.300144151 0.156264429
0.231624386 0.07914779
0.394128908 0.1066213
0.165530877 0.080249545
0.159991136 0.053305876
0.186452923 0.040098478
0.237615428 0.083162452
0.350047722 0.15035512
0.22397475 0.106901354
0.385777094 0.027568771
0.41413692 0.17567621
0.305944345 0.055070038
0.212936452 0.055270848
0.209573867 0.042855474
0.219273462 0.118392511
0.290657188 0.060045717
0.244404943 0.086014625
0.288092922 0.038207152
0.265345436 0.050660242
0.302115892 0.056394359
0.310109967 0.023503318
0.320510263 0.013213888
0.272597111 0.024859519
0.314243738 0.011742471
0.24180666 0.079716682
0.400679199 0.062744897
0.372573503 0.021041307
0.259775311 0.064635774
0.393607321 0.035952116
0.385157712 0.020106917
0.321278692 0.04950716
0.293937107 0.045046051
0.301856643 0.021938416
0.288031744 0.103117403
0.449275579 0.030053124
0.335866834 0.041748255
0.355496417 0.077389854
0.248868491 0.221405765
0.501952003 0.037471753
0.474008277 0.029449813
0.435925504 0.046491709
0.405214651 0.073100155
0.188434408 0.187970519
0.206278499 0.047502124
0.210157089 0.086553336
0.318142957 0.140181442
0.460239009 0.119813976
0.285955303 0.234574376
0.495984682 0.032622651
0.485593056 0.053913798
0.500199358 0.075413075
0.403769891 0.073616679
0.122266024 0.152759411
0.241368393 0.113262254
0.208517242 0.177057762
0.227972617 0.124412315
0.62877716 0.10723954
0.364388329 0.175605968
0.519916614 0.045492668
0.542052885 0.064730059
0.412715368 0.074242658
0.380035073 0.132676397
0.201943464 0.258464608
0.15499253 0.239444458
0.242025914 0.167671906
0.207598841 0.141531285
0.39222231 0.070425642
0.279771843 0.061204965
0.455325356 0.061268997
0.378241921 0.628970932
0.23144701 0.174777408
0.146687427 0.13229841
0.143652247 0.067997852
0.192857244 0.082604183
0.277316418 0.039358808
0.259213255 0.03470111
0.196946387 0.151895345
0.184698036 0.066017698
0.207691402 0.055263687
0.290542068 0.038656519
0.297626197 0.026336684
0.220346052 0.093903115
0.498362252 0.131308822
0.280327489 0.015315247
0.299510254 0.017591982
0.292803287 0.033794501
0.296782145 0.028315584
0.351003644 0.04898294
0.30060185 0.035557277
0.436908827 0.0829566
0.361941447 0.103062236
0.33269873 0.11348524
0.250608831 0.06105601
0.299649161 0.070282385
0.327124569 0.115657533
0.380833819 0.066809199
0.322431207 0.020714909
0.315305708 0.031789601
0.264509924 0.013915252
0.27098743 0.02845578
0.322595721 0.042648204
0.278990795 0.03010823
0.255770744 0.027454036
0.331400525 0.156404822
0.344912016 0.020650088
0.259798972 0.020081363
0.358508139 0.021073338
0.392108996 0.077262302
0.200669871 0.064190804
0.291074684 0.031613123
0.409920095 0.084421779
0.195917165 0.034617259
0.444739728 0.073295566
0.436472583 0.023820279
0.264054416 0.018931705
0.235799352 0.032011644
0.242584032 0.036204555
0.25973568 0.092736929
0.27821268 0.033321706
0.376837938 0.021635599
0.368807602 0.026548493
0.26508066 0.022391998
0.272174589 0.023049791
0.206384502 0.107119526
0.288170556 0.023914461
0.331237262 0.021723647
0.278359913 0.019177223
0.318558989 0.033549442
0.408644001 0.02278044
0.262053422 0.052145623
0.28305796 0.021698344
0.234247886 0.025745708
0.24616891 0.016716844
0.326580165 0.040117676
0.280788162 0.030273182
0.415236552 0.07040569
0.188281964 0.060907949
0.256740649 0.019040712
0.266237581 0.029555355
0.25862394 0.080360546
0.35854615 0.024790399
0.296475597 0.044531659
0.338303485 0.032800749
0.221051918 0.137554019
0.152467425 0.188590827
0.204215672 0.035707264
0.236511929 0.035052211
0.362581266 0.026396238
0.357723974 0.017559516
0.170951109 0.423486907
0.11133697 0.352903768
0.196678252 0.10808284
0.206713042 0.099065599
0.295341503 0.060781808
0.218717301 0.115447378
0.277502442 0.087101533
0.296353126 0.059194962
0.271108 0.059898189
0.306525051 0.045231335
0.311771478 0.044836364
0.281887314 0.013907637
0.339550386 0.007280823
0.326407208 0.005366801
0.359548407 0.016720419
0.335102731 0.018796413
0.137459483 0.162858819
0.130526033 0.6008053
0.287364287 0.129107595
0.281702369 0.127092456
0.333387689 0.079622357
0.374386657 0.085623278
0.351311956 0.022018093
0.298712018 0.013733367
0.344197557 0.016820109
0.320337062 0.033721151
0.315976127 0.049782535
0.292936583 0.043337275
0.318605867 0.058991306
0.150579669 0.112690938
0.204012291 0.177100803
0.157560099 0.072490937
0.22709566 0.067931821
0.324305058 0.010727961
0.222212432 0.038176032
0.254416471 0.033852148
0.254510912 0.024435162
0.308275893 0.042271247
0.317449134 0.018275991
0.325488552 0.015288252
0.304453185 0.012600365
0.337819629 0.061117751
0.281378082 0.127115485
0.217896573 0.416584832
0.114148911 0.160306514
0.19691052 0.424339352
0.24628886 0.126697641
0.328988523 0.045436124
0.242003482 0.090507496
0.353800407 0.06217116
0.324523877 0.014959548
0.337684533 0.01391122
0.441107083 0.015764446
0.180853712 0.190104007
0.105785125 0.305991588
0.248828316 0.097318732
0.507039682 0.180889645
0.309344991 0.034115119
0.267819956 0.067400547
0.247081821 0.045485873
0.274919206 0.033994273
0.499119701 0.025619947
0.400832633 0.034126988
0.445626391 0.035669003
0.394544375 0.052253465
0.305952764 0.019340073
0.485581581 0.016588493
0.474870406 0.014283
0.47859796 0.017682971
0.497826119 0.013188108
0.499231704 0.024334436
0.427825466 0.006700986
0.469582753 0.04125698
0.432365019 0.026484433
0.304598062 0.060510864
0.470743843 0.05409948
0.561410563 0.022208377
0.323154189 0.126898682
0.300352288 0.039554114
0.404306216 0.026142972
0.516765233 0.018041416
0.336310876 0.039532115
0.410734938 0.04202851
0.342645672 0.215552002
0.340367036 0.054313068
0.374999536 0.022849148
0.508121042 0.032606668
0.207521127 0.108841213
0.308506756 0.065779508
0.422499665 0.010168849
0.492306205 0.017225085
0.608749667 0.006197685
0.286928494 0.024639056
0.352402586 0.024111286
0.320558909 0.028175987
0.534373335 0.020906085
0.32887839 0.02803365
0.417230228 0.01605401
0.547133853 0.008203688
0.084089837 0.078108527
0.378486292 0.035404315
0.356409583 0.026288351
0.453642625 0.010651326
0.08612991 0.054095375
0.366542942 0.01476412
0.382669019 0.017497134
0.318351387 0.014865739
0.340704821 0.021713595
0.4911773 0.018027578
0.097211679 0.06358866
0.080719401 0.068704505
0.415391049 0.00652046
0.381137738 0.027963752
0.310538783 0.090487622
0.313833052 0.029997274
0.048648376 0.089728032
0.073507249 0.077782326
0.071918978 0.048611475
0.072557608 0.04171098
0.08701312 0.07326113
0.065784345 0.056575704
0.065919233 0.046717973
0.086441449 0.105275735
0.088253617 0.092226086
0.073195382 0.041429557
0.074938167 0.196328036
0.159268577 0.052619047
0.11042171 0.037986311
0.46784006 0.010332323
0.080159234 0.109613812
0.07297072 0.105870792
0.204587617 0.036624645
0.176215476 0.041811799
0.521430976 0.044343111
0.569162663 0.008167921
0.087120246 0.084144447
0.101887458 0.09473998
0.252510127 0.083455135
0.524463936 0.008801931
0.567217499 0.009512227
0.129890352 0.131659938
0.195083833 0.027932399
0.214460054 0.056334751
0.144318219 0.044165341
0.184758697 0.035878377
0.497845903 0.023038544
0.618484696 0.05096733
0.393838709 0.038076402
0.500088743 0.028333902
0.243131617 0.029768798
0.264212281 0.024504883
0.199060476 0.040231244
0.159917705 0.042591312
0.214130609 0.034744915
0.206440885 0.021735525
0.152979071 0.033151049
0.27129642 0.021649033
0.131268293 0.060872871
0.233288609 0.044147048
0.404689551 0.021226457
0.101905859 0.088970798
0.269122501 0.462924636
0.238974352 0.070013965
0.089482215 0.04514285
0.065115038 0.169898431
0.083835818 0.11521589
0.121781421 0.028997448
0.099722231 0.035922149
0.080813085 0.058822738
0.090816326 0.146926967
0.220786497 0.612434665
0.19409859 0.279831545
0.216888562 0.075900564
0.245312269 0.050276104
0.295790445 0.011835879
0.316478279 0.012256535
0.165612484 0.035902665
0.090798755 0.061948424
0.153184478 0.202747406
0.171866878 0.347523247
0.262318053 0.036848417
0.308935334 0.032139251
0.340541787 0.020515968
0.322493677 0.017125975
0.157192528 0.02617576
0.102959539 0.022247769
0.202324929 0.138549811
0.346353962 0.011484497
0.356885874 0.008494287
0.35279248 0.010204279
0.377725097 0.008284184
0.320183785 0.034115725
0.25187136 0.052613932
0.290112628 0.032434746
0.29995834 0.025971296
0.38756439 0.007150996
0.351727021 0.017335671
0.361553026 0.020901856
0.406408523 0.033915218
0.288533206 0.025478968
0.374669402 0.014234656
0.415437949 0.007856007
0.23261126 0.054067768
0.237289821 0.056568736
0.242768829 0.013088991
0.296304996 0.015472833
0.477148255 0.272936599
0.390220473 0.05313868
0.409372731 0.030772831
0.352087993 0.018490426
0.319179894 0.115587859
0.356862677 0.022405613
0.373457906 0.017740788
0.327786434 0.018143287
0.435267852 0.021968814
0.504384169 0.016527831
0.346419512 0.020936614
0.502976417 0.024754675
0.478190184 0.018973768
0.355184256 0.028466629
0.397286249 0.02296119
0.271659642 0.270865982
0.405571227 0.162050886
0.405730334 0.079872201
0.238088833 0.231789994
0.204559851 0.376082703
0.285039535 0.202791996
0.402261372 0.068278309
0.206494342 0.760039782
0.217321378 0.505372099
0.248448007 0.097683998
0.222621579 0.089486065

==> figures/correlation_plot_rf.dat <==
x y
0.6875 0.598180375
0.09375 0.133885671
0 0
0.609375 0.555380417
0.03125 0.040561616
0.125 0.166677575
0 0
0.216145833 0.215275721
0.28125 0.238561298
0.3828125 0.381594693
0.833333333 0.674855344
0.340625 0.390589191
0.75 0.619244414
0.90625 0.977172649
0.96875 0.823105382
0.375 0.423686179
0.276785714 0.241018591
0.625 0.495784485
0.15625 0.22044026
0.75 0.773181654
0.885416667 0.61034
0.0625 0.086190017
0.71875 0.706687541
0.53125 0.618183171
0.03125 0.019359753
0.0625 0.072171877
0.09375 0.106619702
0.0625 0.044642061
0.0625 0.058176861
0.0625 0.064788201
0.010416667 0
0.65625 0.628371563
0.65625 0.564113639
0.125 0.104011565
0.114583333 0.153349653
0.09375 0.055171622
0.0625 0.083475485
0.0625 0.080371462
0.65625 0.761008619
0.15625 0.190998028
0.154774306 0.054903397
0.4484375 0.287644676
0.6296875 0.689017363
0.26875 0.256428823
0.0703125 0.061655815
0.1875 0.176524593
0.25 0.289428003
0 0
0.088392857 0.076643949
0.1875 0.177264524
0.09375 0.095228114
0.78125 0.828545745
0.886160714 0.837042047
0.03125 0.031789312
0.041666667 0.02977225
0.166666667 0.158050425
0.140625 0.161224523
0.114583333 0.12875188
0.3359375 0.359309001
0 0
0.0625 0.053674123
0.046875 0.040427108
0.015625 0
0.609375 0.703348849
0 0
0.03125 0.019436615
0.606770833 0.586904771
0.03125 0.033857598
0 0
0.1875 0.197890163
0.03125 0.03146789
0.15625 0.150035019
0.1328125 0.149842144
0.166666667 0.1829216
0.03125 0.02977225
0.78125 0.859130444
0.84375 0.850704355
0.291666667 0.248040336
0.223958333 0.186427051
0.6875 0.712364194
0.385416667 0.445859213
0.822916667 0.813589678
0 0
0.747879464 0.781088632
0.114583333 0.11902247
0.114583333 0.177083118
0.15625 0.183841386
0.1015625 0.136038283
0.734375 0.712308067
0.816666667 0.803257499
0 0
0.15625 0.13870759
0.25 0.241752864
0.00625 0
0.03125 0.060062101
0.544791667 0.456096965
0.354166667 0.314193756
0.0625 0.051649903
0.0625 0.074459464
0.166666667 0.179195677
0.2375 0.270605309
0.354166667 0.209934606
0 0
0.265625 0.286542696
0.546875 0.477476147
0.46875 0.472192
0.53125 0.513729235
0.28125 0.258140928
0.03125 0.02977225
0.03125 0.060062101
0 0
0 0
0.03125 0.04348389
0.302008929 0.102925041
0.15625 0.174661139
0.385416667 0.395251399
0.6875 0.741597665
0.765625 0.630914504
0 0
0 0
0.015625 0
0 0
0 0
0 0
0 0
0.03125 0.040427108
0.0625 0.101153678
0 0
0.21875 0.268310977
0.9375 0.890710842
0.84375 0.84539251
0 0
0.0625 0.051499165
0 0
0.125 0.129159549
0 0
0.125 0.111004735
0 0
0.75 0.807398304
0.2109375 0.214593913
0.125 0.143995264
0.34375 0.343409101
0.0625 0.071893173
0.1046875 0.143803367
0.25 0.260208513
0.3125 0.328604441
0.098958333 0.071246211
0.020833333 0.020568124
0.1875 0.213357624
0 0
0.0625 0.075937813
0.125 0.112241503
0.28125 0.306212372
0.314136905 0.194709218
0.5 0.497710122
0.25 0.267489945
0.6171875 0.692763701
0.3125 0.285185423
0.828125 0.878068833
0.1875 0.20122704
0.03125 0.049682521
0.15625 0.176577076
0.0625 0.068445985
0 0
0.333333333 0.222144022
0.0703125 0.082461083
0.111979167 0.094603439
0.590625 0.554444171
0.125 0.113799015
0.03125 0.03982887
0.125 0.137663668
0.03125 0.043415453
0.3125 0.301168079
0.09375 0.092446646
0 0
0.05 0.074432729
0.140625 0.138307117
0.1796875 0.186426229
0.40625 0.35801746
0.046875 0.021938948
0 0
0.25 0.26834999
0.859375 0.836437354
0.554166667 0.399955638
0.696428571 0.67788922
0.1875 0.16914024
0.09375 0.088274816
0.125 0.161640842
0 0
0.125 0.116490805
0.135416667 0.135432405
0 0
0.0390625 0.014389019
0 0
0.359375 0.336868397
0.0625 0.096502401
0.03125 0.043415453
0.052083333 0.089492739
0.671875 0.805876806
0 0
0.3125 0.286110313
0.15625 0.190475222
0.020833333 0.044117177
0.03125 0
0.463541667 0.396934733
0.608333333 0.471123363
0.518229167 0.506853329
0.260416667 0.259254148
0.34375 0.36655451
0.5234375 0.563403237
0 0
0.536979167 0.546427233
0.0625 0.052401598
0.78125 0.67033091
0.328125 0.305688429
0.0625 0.096154498
0.375 0.358961732
0.125 0.138981201
0 0
0.15625 0.120984882
0.3125 0.347235695
0.071428571 0.077820705
0.0625 0.074518509
0.696875 0.667365906
0.399330357 0.374787449
0.526041667 0.402683207
0.09375 0.087424803
0 0
0.03125 0.040427108
0 0
0.316145833 0.224133549
0.0625 0.066221813
0.46875 0.482437629
0 0
0.0625 0.055147272
0.09375 0.104151692
0.03125 0.020568124
0.03125 0.033421934
0.0625 0.062636213
0 0
0.03125 0.033421934
0.25 0.231715427
0.03125 0.019359753
0.165178571 0.17147266
0 0
0.0625 0.108444337
0.03125 0.053997689
0 0
0 0
0 0
0.133928571 0.13797231
0 0
0.125 0.104818256
0.71875 0.835372564
0.25 0.312525681
0.375 0.37607798
0.072916667 0.113862543
0 0
0.03125 0.037945669
0.015625 0
0 0
0.1125 0.154564999
0 0
0.703125 0.488456709
0.09375 0.104011167
0.544791667 0.514570172
0.434895833 0.32937254
0.294270833 0.311123174
0.177083333 0.199002433
0.03125 0.065957243
0 0
0 0
0.0078125 0
0.84375 0.676916148
0.0625 0.0778067
0.78125 0.667475265
0.45 0.37452638
0.010416667 0
0.109375 0.087064947
0 0
0.125 0.117174451
0.625 0.681759894
0.091145833 0.063669814
0 0
0.234375 0.245542424
0.734375 0.592456231
0.21875 0.23828621
0.1875 0.182535492
0.09375 0.10179957
0.09375 0.093533274
0.203125 0.200259223
0.265625 0.214800722
0.8828125 0.745099382
0.734375 0.643609794
0.356919643 0.438765762
0.65625 0.842428181
0.229166667 0.226501603
0.4375 0.354921688
0.359375 0.324987467
0.09375 0.080320018
0.522544643 0.509766073
0.225818452 0.190009232
0.125 0.1455282
0.119791667 0.083943286
0.265625 0.218160726
0.046875 0.011225089
0.15625 0.158498271
0.265625 0.307461959
0.329166667 0.217978963
0.817708333 0.703573496
0.90625 0.863174096
0.78125 0.871501367
0.5625 0.55222616
0.148958333 0.148645262
0.400644841 0.311365331
0.654166667 0.51788562
0 0
0.15625 0.106590457
0.546875 0.745330888
0.015625 0
0.125 0.168885182
0.067708333 0.066391703
0.59375 0.692927081
0.125 0.117523287
0.760416667 0.855653611
0.527579365 0.486062053
0.115625 0.092714051
0.9375 0.797947936
0.5625 0.531066763
0.921875 0.778696821
0.28125 0.286428145
0.875 0.885704235
0.65625 0.653837802
0.277083333 0.300113214
0.15625 0.182486277
0.59375 0.480437628
0.03125 0.042925022
0.041666667 0.043415453
0.25 0.293207535
0.057291667 0.031789312
0.734375 0.69843291
0 0
0.40625 0.271378948
0.143229167 0.146014913
0.1296875 0.094219969
0.121875 0.135753835
0.3671875 0.306674966
0.477083333 0.472190006
0.25 0.218159787
0.8125 0.791580641
0 0
0.590104167 0.529694524
0.15625 0.128602884
0.0625 0.02410667
0.0625 0.074991714
0.44609375 0.361834191
0.1984375 0.193214481
0 0
0.03125 0.02977225
0.434375 0.389702985
0.153125 0.101552731
0.03125 0.065957243
0.23125 0.196413449
0.03125 0.049682521
0.0625 0.037048962
0.21875 0.261295738
0.381770833 0.366124653
0.500669643 0.448796495
0.340252976 0.221701793
0.390625 0.484891922
0.0703125 0.084017123
0 0
0.1875 0.20635974
0.03125 0.033421934
0.0625 0.098582782
0.3125 0.37209849
0 0
0 0
0.036458333 0
0 0
0.5 0.54516135
0.046875 0.049682521
0.21875 0.199187616
0.015625 0
0 0
0 0
0 0
0.340104167 0.23228082
0.054166667 0.03146789
0.640625 0.585769651
0.0625 0.050879595
0.240625 0.185801727
0.09375 0.107894493
0.59375 0.661880777
0.03125 0.042067885
0.1875 0.208804454
0.5625 0.592887405
0.015625 0
0 0
0 0
0.03125 0.029071537
0 0
0.088541667 0.05032089
0.1875 0.193344897
0.701041667 0.557012288
0 0
0.6328125 0.843611372
0.09375 0.119786558
0 0
0 0
0.03125 0.020379379
0.838541667 0.866758679
0.0625 0.04106753
0.109375 0.100626908
0 0
0.21875 0.252807071
0.03125 0.049682521
0.09375 0.051939503
0.307291667 0.28608097
0.296875 0.306581796
0.0625 0.06644409
0.125 0.161927474
0 0
0.026041667 0
0.111607143 0.14608115
0.0625 0.092284361
0 0
0 0
0 0
0 0
0.184895833 0.149255156
0.080208333 0.065372598
0.03125 0.042925022
0.363541667 0.402899244
0.15625 0.105413271
0.125 0.072671642
0.046875 0.060062101
0.447916667 0.355203795
0.4765625 0.315410162
0.15625 0.154257492
0.6875 0.603287081
0.151041667 0.133092822
0.203125 0.233240827
0.0625 0.088038433
0.0078125 0
0.90625 0.807420786
0.03125 0.019359753
0.161458333 0.176963968
0.78125 0.725432787
0.03125 0.03716618
0.03125 0.021938948
0.430208333 0.291797589
0.177083333 0.18339099
0.375 0.420017335
0.0703125 0.058991365
0.0625 0.048381272
0.15625 0.148133153
0.15625 0.096923403
0.639583333 0.646807087
0.708333333 0.632155003
0.921875 0.877824313
0.0703125 0.058991365
0 0
0.161458333 0.140670611
0.145833333 0.241495617
0.6875 0.726465713
0 0
0.078125 0.048390465
0 0
0.03125 0.04348389
0.225694444 0.216052707
0.059895833 0.087771455
0.03125 0.040561616
0.65625 0.637296076
0 0
0.90625 0.763915918
0.046875 0.0262044
0.78125 0.677400467
0.765625 0.852173399
0.09375 0.130968117
0.28125 0.361624788
0.266629464 0.140727689
0.48125 0.363280514
0.03125 0.040427108
0.0859375 0.096177685
0 0
0.78125 0.573426806
0.6875 0.737838157
0 0
0 0
0 0
0.0625 0.096532601
0 0
0.039583333 0.073862989
0 0
0.03125 0.029071537
0.59375 0.634930258
0.671875 0.497165022
0.241443452 0.085291299
0.59375 0.64167058
0 0
0.15625 0.176231259
0.05 0.072593201
0.03125 0.03982887
0.103125 0.119016885
0.03125 0.042067885
0.089583333 0.077986918
0.315625 0.341306883
0.190104167 0.221332285
0.25 0.256241949
0.09375 0.125917185
0.347767857 0.214839659
0 0
0.807291667 0.771025395
0.106770833 0.073132758
0.59375 0.634071198
0.03125 0.032292803
0.25 0.271883212
0.015625 0
0 0
0 0
0.0625 0.063309348
0.197916667 0.206784283
0.203125 0.16417208
0.03125 0.03982887
0.15625 0.152972719
0.96875 0.86769627
0 0
0 0
0 0
0.1875 0.215668227
0.03125 0.011225089
0.174479167 0.185855656
0.375 0.380972563
0.128125 0.120732883
0.4359375 0.37828621
0 0
0 0
0 0
0.010416667 0
0.015625 0
0.244791667 0.200302834
0.197916667 0.189533153
0.583333333 0.379251178
0.430580357 0.372995699
0.55 0.40237944
0.03125 0.043996214
0 0
0.03125 0.020568124
0 0
0 0
0.03125 0.043996214
0.083333333 0.115552999
0.431919643 0.301153773
0.28125 0.37028296
0.349107143 0.236428533
0.610565476 0.475376982
0 0
0 0
0.364583333 0.23124613
0.03125 0.019359753
0 0
0.03125 0.021938948
0.0625 0.067928662
0 0
0 0
0.0125 0
1 0.874667842
0.485342262 0.37987003
0.21875 0.245033
0.286458333 0.369704732
0 0
0 0
0.09375 0.148803437
0.477083333 0.351137838
0.75 0.675118273
0.7734375 0.742629098
0.057291667 0.04348389
0 0
0 0
0.4328125 0.263876499
0.03125 0.060062101
0.25 0.260314704
0.457291667 0.404306174
0.026041667 0
0.250892857 0.075172728
0.03125 0.040427108
0.78125 0.883954455
0.432291667 0.524961837
0.078125 0.081733545
0.015625 0
0.46875 0.4200945
0.359375 0.393364784
0.0859375 0.126327255
0.1875 0.186335415
0.104166667 0.103740981
0.119791667 0.079350285
0 0
0.03125 0.020568124
0.5625 0.571645043
0.2 0.170604641
0 0
0.278125 0.241451396
0.45625 0.297251837
0.272395833 0.067711508
0 0
0.088541667 0.088896316
0.515104167 0.434375557
0.916666667 0.922666635
0 0
0.03125 0.032292803
0.078125 0.021938948
0.505208333 0.364972593
0.229166667 0.237770005
0.8828125 0.854411816
0 0
0.075 0.084821578
0 0
0.035714286 0.04348389
0.486979167 0.435385799
0.0625 0.079430896
0.399479167 0.354572552
0.0625 0.080646481
0 0
0.03125 0.027917632
0.130208333 0.146800948
0.65625 0.757939925
0 0
0.0625 0.060683929
0 0
0.03125 0.020568124
0.061755952 0.062636213
0.0390625 0.042925022
0.1875 0.220645836
0.0625 0.088896316
0.015625 0
0 0
0.09375 0.114614688
0.28125 0.217832483
0.03125 0.033421934
0.078125 0.069472518
0.5453125 0.441867377
0.221354167 0.203667751
0 0
0.0703125 0.102830473
0.5328125 0.434837095
0.500669643 0.330841786
0 0
0.441443452 0.432538651
0.03125 0.02977225
0.0625 0.052694154
0.06875 0.068914383
0.2421875 0.220555063
0.114583333 0.082170704
0 0
0.09375 0.083810382
0.877604167 0.802640004
0.426041667 0.449629748
0 0
0.6875 0.579890569
0 0
0.010416667 0
0.03125 0.029071537
0.21875 0.235359784
0 0
0.03125 0.014389019
0.247916667 0.19176833
0.21875 0.284164341
0.03125 0.049682521
0.083333333 0.080084997
0.405729167 0.339407305
0.0625 0.061505397
0.0703125 0.077978795
0.278125 0.256183034
0.0390625 0.037945669
0 0
0.25 0.300229992
0.216145833 0.334916827
0 0
0.072916667 0.037945669
0 0
0.345833333 0.312615719
0.145833333 0.144753313
0.264322917 0.162065954
0.083333333 0.079005398
0.03125 0.027917632
0.0625 0.062310965
0.140625 0.15761712
0.03125 0.03982887
0.03125 0.031789312
0.344717262 0.207089077
0.271354167 0.261652693
0.075 0.077820705
0.197916667 0.20530892
0.21875 0.251318533
0.3046875 0.318017395
0.09375 0.054859832
0 0
0.03125 0.020379379
0.135416667 0.127764035
0.0546875 0.038585243
0.0546875 0.035924295
0.398958333 0.368879408
0.09375 0.110906247
0 0
0.083333333 0.133584308
0.03125 0.042925022
0.083333333 0.086363044
0.03125 0.037945669
0.03125 0.044117177
0.286532738 0.198800053
0 0
0.03125 0.03146789
0.117708333 0.15408027
0.474479167 0.442103611
0.296875 0.279810109
0.419791667 0.315705842
0.380729167 0.353642747
0.161458333 0.128254125
0.0625 0.069518977
0 0
0.3125 0.356575529
0 0
0.1875 0.19891786
0.03125 0.020379379
0.424553571 0.279410644
0.010416667 0
0.046875 0.03982887
0.625 0.47676295
0.1015625 0.11994912
0 0
0.3078125 0.265473921
0.184375 0.155790715
0.1296875 0.141761104
0.760416667 0.795057393
0.049479167 0.043415453
0.875 0.789042993
0.359375 0.448103706
0.765625 0.69220757
0.171875 0.209239761
0.96875 0.943100649
0.84375 0.85777557
0.339583333 0.349544316
0.59375 0.686128881
0.359375 0.378512732
0.375 0.427807878
0.09375 0.126290336
0.6875 0.556195027
0.226041667 0.231489795
0.24375 0.283258928
0.09375 0.095199985
0.59375 0.677978121
0.786458333 0.72546819
0.671875 0.585243405
0.125 0.14900066
0 0
0.488541667 0.434825855
0.328125 0.291913747
0.78125 0.714781815
0.4375 0.488218733
0.03125 0.049682521
0.09375 0.13039303
0.729166667 0.713265424
0.125 0.127883055
0.09375 0.058733832
0 0
0 0
0.020833333 0.029071537
0.0078125 0
0.6328125 0.56659153
0.377876984 0.330368722
0.0625 0.08733718
0.8125 0.70622127
0.15625 0.203599952
0.59375 0.564418722
0.057291667 0.031789312
0.0625 0.092719893
0 0
0.4 0.417012532
0.90625 0.82476138
0.75 0.717641863
0.21875 0.264714947
0.21875 0.259790686
0.5 0.449702972
0.46875 0.520817229
0.71875 0.766208693
0.75 0.679696892
0.788727679 0.740255525
0.53125 0.466672496
0.0625 0.058394384
0.21875 0.300202021
0.25 0.212098924
0.09375 0.068989074
0.40625 0.433488936
0 0
0.2578125 0.216192177
0.122395833 0.111860131
0.16875 0.143435501
0.745535714 0.870167084
0.04375 0.011225089
0.052083333 0.033857598
0.21875 0.210803299
0.1640625 0.169703114
0.0625 0.067855441
0.828125 0.702226878
0.0390625 0.0262044
0.7890625 0.778734259
0.09375 0.131620654
0.564583333 0.537095397
0.2296875 0.189250251
0.0546875 0.079430896
0.399739583 0.33430927
0.1171875 0.123294787
0.0625 0.051499165
0.055555556 0.065886197
0.8125 0.812755291
0 0
0.125 0.09178962
0.295833333 0.151315607
0.535416667 0.297145012
0.13125 0.140881517
0.455208333 0.418013943
0.378645833 0.310881607
0.796875 1
0 0
0 0
0.5625 0.609024383
0.7109375 0.615362215
0.278125 0.241451396
0.453645833 0.317619061
0.1875 0.237559733
0.3703125 0.219328251
0.15625 0.178354031
0.0703125 0.084821578
0.0625 0.067195054
0.078125 0.069472518
0.03125 0.049682521
0.0390625 0.060062101
0.449479167 0.310856015
0.25 0.241752864
0 0
0.817708333 0.906304142
0.768229167 0.776943546
0.901041667 0.714930782
0.1171875 0.108440659
0.8203125 0.694035264
0.04375 0
0.5859375 0.617471485
0.03125 0.044117177
0 0
0.09375 0.09929134
0.0625 0.062627079
0.71875 0.788025692
0.072916667 0.021938948
0 0
0.03125 0.040561616
0.75 0.71499426
0 0
0.072916667 0.06103454
0.474479167 0.479269696
0.114583333 0.130392949
0.2578125 0.213831556
0.765625 0.772994011
0.233333333 0.297297584
0.875 0.847732586
0.625 0.582854658
0.194791667 0.212934506
0.734375 0.766504162
0.078125 0.048390465
0 0
0 0
0 0
0 0
0.197916667 0.199408249
0.5625 0.551929045
0.357105655 0.170297843
0.380208333 0.280614261
0 0
0.09375 0.091060693
0.734375 0.631644142
0.03125 0.03716618
0 0
0.0625 0.101153678
0.0625 0.086508908
0.171875 0.129922507
0.59375 0.676106661
0.507291667 0.471194388
0.9375 0.777288064
0.822916667 0.752157495
0.239583333 0.271786445
0.0625 0.043265973
0 0
0.09375 0.142262572
0 0
0.71875 0.685378181
0.03125 0.040561616
0.0625 0.077795077
0.609375 0.480659844
0.9140625 0.682134389
0.4953125 0.506274497
0.9375 0.854967936
0.536458333 0.494532603
0.052083333 0.032792394
0.0625 0.062717477
0 0
0.875 0.818725824
0.145833333 0.082356728
0.96875 0.861907699
0.815104167 0.90526138
0.135416667 0.103156262
0.125 0.17324719
0.28125 0.29377626
0.03125 0.042067885
0.9375 0.815415136
0.1875 0.238143345
0.1875 0.212775737
0.40625 0.393899122
0.0625 0.106357624
0.2 0.198678446
0.89375 0.803651009
0.0625 0.067858233
0.75 0.621162668
0 0
0.21875 0.247769923
0.03125 0.065957243
0.71875 0.607208381
0.171875 0.190644327
0.89375 0.71126446
0.255208333 0.27685213
0.046875 0.065957243
0.3125 0.306678779
0.0390625 0.0262044
0.104166667 0.147297218
0.0625 0.064788201
0.5 0.548087542
0.03125 0.049682521
0.15625 0.193827413
0 0
0.502604167 0.320928606
0 0
0.109375 0.121217499
0.25 0.265353248
0.28125 0.226313933
0 0
0 0
0.28125 0.275307672
0.1875 0.236171714
0 0
0.046875 0.042925022
0.536458333 0.465407578
0.0234375 0.031789312
0.4375 0.390855583
0.125 0.151891648
0.25 0.258596604
0.5625 0.492643992
0.041666667 0.02977225
0.140625 0.14438513
0.046875 0.040427108
0.158854167 0.140281242
0.8125 0.711500856
0.28125 0.315619759
0.3125 0.22773726
0.6875 0.760923525
0.427951389 0.461142686
0.0625 0.067858233
0.9375 0.924009565
0.03125 0.019436615
0 0
0.75 0.6510284
0.25 0.273808163
0.8125 0.62758371
0.0625 0.053683321
0 0
0.15625 0.152561603
0.84375 0.68093157
0.46875 0.399453679
0.5 0.446462483
0.063616071 0.087742236
0.261160714 0.241018591
0.27953869 0.289426427
0.59375 0.632967
0 0
0.09375 0.106322694
0 0
0.619270833 0.40810417
0.03125 0.029071537
0.625 0.495784485
0 0
0.09375 0.081738673
0.0625 0.09979088
0.09375 0.119930849
0.125 0.132042608
0 0
0.71875 0.743120777
0.375 0.318721888
0 0
0.0625 0.081443358
0 0
0.03125 0.03146789
0.125 0.114785769
0.0625 0.067195054
0.549479167 0.455201932
0.03125 0.0262044
0.8125 0.975353771
0.200520833 0.246119375
0.046875 0.011225089
0.078125 0.050879595
0.09375 0.079154436
0.03125 0.021938948
0.0625 0.075986828
0.03125 0.019359753
0.09375 0.093881382
0.364583333 0.318201704
0.119791667 0.070720144
0.796875 0.738123996
0.28125 0.303173725
0.3875 0.332997415
0.143229167 0.111789988
0.504588294 0.52206271
0.6796875 0.692009475
0 0
0.1875 0.179337607
0.5625 0.733298068
0.193080357 0.143514909
0.21875 0.213612103
0.229166667 0.266462334
0.125 0.11497296
0 0
0.057291667 0.032292803
0.8828125 0.745099382
0 0
0.377752976 0.382444714
0.53125 0.674704668
0.46875 0.565752136
0.0625 0.058176861
0.125 0.199665433
0.190625 0.213291848
0.171875 0.20828515
0.163318452 0.126772089
0.017857143 0.060062101
0.233482143 0.233195921
0.2625 0.2373974
0.0875 0.118824928
0.09375 0.115568544
0.275 0.322174613
0.130208333 0.139743906
0.330729167 0.312171252
0.489583333 0.324677141
0.15625 0.187260027
0.125 0.165601974
0.09375 0.086220629
0.03125 0.040427108
0.041666667 0.020379379
0.05 0.04106753
0.466666667 0.442374063
0.03125 0.019436615
0.0625 0.0778067
0.078125 0.053534838
0.236979167 0.131892539
0.098958333 0.088801179
0.149305556 0.144137626
0.03125 0.029071537
0.28125 0.341158106
0.09375 0.073474171
0.09375 0.116645045
0.365451389 0.336586171
0.452579365 0.346460297
0.411458333 0.292409408
0.115625 0.092714051
0.609375 0.52242422
0.135416667 0.099619475
0.15625 0.159914117
0 0
0.297916667 0.311595186
0.013888889 0
0.03125 0.053997689
0.0625 0.076074888
0.21875 0.23604071
0.09375 0.068957078
0.278125 0.248412032
0.564583333 0.517581192
0 0
0.291666667 0.281382594
0.102083333 0.111082315
0.435416667 0.345852939
0.128125 0.131471426
0.205729167 0.215252742
0.278125 0.275128993
0.421875 0.383692745
0.445833333 0.501055114
0.109375 0.120320624
0.125 0.139655335
0.09375 0.091985004
0.015625 0
0.03125 0.027917632
0.15625 0.131157093
0.369791667 0.265909497
0.078125 0.067858233
0.125 0.078656518
0.40625 0.377719942
0.078125 0.060683929
0 0
0.0625 0.048390465
0.0625 0.106357624
0 0
0 0
0.34375 0.383783848
0 0
0 0
0 0
0.09375 0.11546068
0 0
0.197916667 0.160215622
0.216666667 0.201992914
0.090625 0.055024686
0.125 0.085946645
0 0
0.25 0.307191805
0.104166667 0.1016216
0.1421875 0.128868898
0.5625 0.604768122
0.520833333 0.508192972
0.820833333 0.840905957
0.90625 0.74156111
0.072916667 0.069518977
0 0
0 0
0.03125 0.037945669
0.15625 0.213307215
0.182291667 0.106113056
0.549032738 0.489329833
0.083333333 0.113271871
0.03125 0.020568124
0.052083333 0.047388556
0.430208333 0.31808719
0.519791667 0.523762883
0.09375 0.083727641
0.4375 0.452189209
0.8125 0.814950855
0.296875 0.184016574
0.125 0.160794032
0 0
0 0
0.0625 0.073717655
0.21875 0.213326952
0.265798611 0.116837361
0.046875 0.044117177
0 0
0.0625 0.095152117
0 0
0.546875 0.590103276
0.03125 0.042067885
0.596875 0.481572813
0.2 0.220730171
0.25 0.269421132
0.2796875 0.204216439
0.15625 0.131893862
0 0
0.03125 0.029071537
0.09375 0.11022916
0.8125 0.829827461
0.875 0.72205112
0.78125 0.821950754
0.125 0.128299031
0.375 0.394397688
0.252604167 0.041653793
0 0
0.21875 0.293159142
0 0
0.580208333 0.597353492
0.03125 0.040561616
0.381547619 0.185181699
0.375372024 0.242408683
0.635416667 0.703830189
0.026041667 0
0 0
0.078125 0.067858233
0 0
0 0
0.18125 0.192295126
0 0
0 0
0.0703125 0.077620931
0.0625 0.059093362
0.1578125 0.137040825
0.296875 0.295575144
0.0625 0.07059143
0.75 0.812782941
0 0
0.1875 0.18901453
0.057291667 0.0262044
0.015625 0
0.1875 0.194126564
0.1 0.109482384
0.6875 0.709079925
0.497395833 0.456288328
0 0
0 0
0 0
0.03125 0.031789312
0 0
0.088541667 0.063373178
0.075 0.083771666
0 0
0.052083333 0.04547098
0.875 0.973154263
0.875 0.7548006
0.14375 0.197628695
0.536458333 0.555941899
0.0625 0.09151811
0 0
0.010416667 0
0 0
0.03125 0.020568124
0.312760417 0.353265302
0.334895833 0.353149636
0.4140625 0.243667929
0.625 0.564570343
0.013392857 0
0.143229167 0.154646051
0.09375 0.069712513
0.078125 0.097711231
0 0
0.9375 0.846342439
0.6875 0.691313815
0.1015625 0.085333338
0.721354167 0.622580674
0.046875 0.03146789
0.03125 0.043996214
0.0625 0.038671078
0.09375 0.119147197
0 0
0 0
0 0
0.057291667 0.021938948
0.072916667 0.064639415
0.241666667 0.233285966
0.259895833 0.249864428
0.302083333 0.408437453
0.171875 0.15258102
0.78125 0.701537062
0.448933532 0.331304061
0.03125 0.040427108
0 0
0.125 0.121969356
0.058333333 0.080326978
0.259895833 0.256254523
0.184375 0.176443605
0.239583333 0.278563639
0.247395833 0.315000926
0.177083333 0.169709366
0.1640625 0.17080889
0.979166667 0.85703919
0 0
0.03125 0.029071537
0.263020833 0.335148495
0.166666667 0.176961936
0.625 0.651568206
0.0625 0.067438717
0 0
0 0
0 0
0.1875 0.226829614
0.166666667 0.157815848
0.833333333 0.705258211
0 0
0.75 0.673961113
0.0078125 0
0 0
0 0
0 0
0 0
0.273958333 0.130659114
0 0
0.166666667 0.172986902
0.125 0.104360371
0.367708333 0.387220897
0.432217262 0.398265904
0.1875 0.171478435
0.192708333 0.185127882
0.25 0.277224063
0.276041667 0.358593987
0.052083333 0.082511459
0 0
0 0
0 0
0 0
0.010416667 0
0.104166667 0.113781688
0 0
0.03125 0.043415453
0.626909722 0.524745831
0.196875 0.197137707
0.544270833 0.32582057
0.135416667 0.161747011
0.5484375 0.709516247
1 0.874667842
0.046875 0.03716618
0.03125 0.020568124
0 0
0 0
0.09375 0.08359005
0.446180556 0.5325911
0.713541667 0.714564103
0 0
0.03125 0.019436615
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.03125 0.027917632
0.244791667 0.23752227
0.3359375 0.341064795
0.15625 0.189248087
0.195833333 0.147007151
0.125 0.119059064
0.0703125 0.079020882
0 0
0 0
0 0
0.0125 0
0.03125 0.043415453
0.2890625 0.265927006
0.9375 0.728067151
0.444717262 0.423575965
0.5 0.436036936
0.21875 0.170860563
0.03125 0.019436615
0.8125 0.863341752
0.380208333 0.378960914
0.46875 0.328859333
0.753125 0.791857046
0.088541667 0.067156975
0.0625 0.086190017
0.328125 0.374978088
0.34375 0.391862064
0.4171875 0.263876499
0.671875 0.650669637
0.03125 0.04348389
0.104166667 0.075230126
0.0625 0.087771455
0.390104167 0.29705257
0 0
0.1 0.10560614
0.18344494 0.020568124
0.75 0.676176253
0.0625 0.109849767
0.1875 0.202278682
0 0
0.1 0.058732485
0.257440476 0.299090956
0 0
0 0
0.015625 0
0 0
0.796875 0.807668151
0.09375 0.104150539
0.1875 0.195024487
0.53125 0.613465527
0.09375 0.082966277
0.052083333 0.070837993
0.125 0.105046956
0.75 0.738972368
0.09375 0.079765368
0.03125 0.060062101
0 0
0 0
0.15625 0.204550463
0 0
0.09375 0.099780981
0 0
0 0
0.015625 0
0.03125 0.02977225
0.286458333 0.283194656
0.079166667 0.071470236
0.03125 0.060062101
0.703125 0.707939771
0.15625 0.143662042
0.441145833 0.356975487
0 0
0.0625 0.049464934
0.121875 0.080084997
0.098958333 0.148121825
0.059375 0.043996214
0.109375 0.108145706
0.392708333 0.185406154
0.5 0.481740597
0 0
0.8046875 0.895231891
0.0625 0.06106029
0.401041667 0.230510038
0.072916667 0.075986828
0.078125 0.057809209
0.405729167 0.339407305
0.0625 0.061505397
0.0703125 0.077978795
0.278125 0.256183034
0.65625 0.641530301
0.953125 0.920550689
0.151041667 0.107255221
0.03125 0.02977225
0.03125 0.03982887
0.848958333 0.832042812
0.671875 0.561370114
0.106770833 0.080846545
0.32797619 0.254019178
0.072916667 0.055730169
0 0
0.345833333 0.312615719
0.114583333 0.125992663
0.609375 0.586962825
0.0625 0.067918906
0.114583333 0.106527948
0.222321429 0.191517747
0.0625 0.075937813
0.21875 0.254504068
0 0
0.854166667 0.705769376
0.130208333 0.112902313
0.28125 0.271865089
0.35141369 0.237210241
0 0
0.182291667 0.186543616
0.00625 0
0.334114583 0.228815066
0.03125 0.011225089
0.438541667 0.212423247
0.03125 0.03982887
0.15625 0.146703431
0.177083333 0.181193994
0 0
0 0
0.03125 0.020568124
0.757564484 0.763361872
0.125 0.101957534
0 0
0.133333333 0.180699268
0.243229167 0.230901391
0.015625 0
0 0
0 0
0.481770833 0.421188494
0.145833333 0.177352154
0 0
0.09375 0.093095789
0.119791667 0.107557694
0.03125 0.029071537
0.151041667 0.132962273
0.377604167 0.206994384
0.09375 0.088755634
0 0
0.15625 0.170417128
0.375 0.337007741
0.15625 0.215802188
0.052083333 0.071319284
0 0
0.75 0.619568734
0.24375 0.229161389
0.40625 0.401456165
0 0
0.90625 0.742271804
0.178125 0.109408513
0 0
0.09375 0.146605908
0 0
0.165625 0.148892964
0.0625 0.064607481
0.03125 0.0262044
0.65625 0.622503521
0 0
0.0390625 0
0.0234375 0.011225089
0.3359375 0.262868545
0 0
0.03125 0.03146789
0.015625 0
0.03515625 0.042067885
0.0859375 0.102865662
0.0625 0.080993827
0.0625 0.068305771
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0.84375 0.858695416
0.04375 0.019436615
0 0
0 0
0 0
0 0
0 0
0 0
0.477455357 0.53544664
0.196354167 0.167074997
0.59375 0.677562711
0 0
0 0
0.125 0.157914649
0.09375 0.099807035
0.0625 0.074459464
0.21875 0.239403386
0 0
0 0
0.429166667 0.338666417
0.303571429 0.303712812
0.15625 0.141934287
0.330208333 0.29707203
0.408854167 0.333409737
0.84375 0.913497273
0.6875 0.668418256
0.65625 0.579913036
0.03125 0.040561616
0.041666667 0.040427108
0.3125 0.289032821
0.375 0.363716973
0 0
0.921875 0.925191405
0.0625 0.089421941
0.6875 0.821427019
0.09375 0.10531254
0.0234375 0.020379379
0.498958333 0.339195772
0.0625 0.070744707
0.2375 0.262429833
0.322916667 0.250513909
0.3125 0.374111407
0.304166667 0.332502875
0.03125 0.040561616
0.508854167 0.375680517
0.96875 0.847855217
0.09375 0.084349479
0.046875 0.020568124
0.395833333 0.439287415
0.14453125 0.197594831
0.109375 0.106474588
0.3125 0.384167926
0.408854167 0.348430246
0.234375 0.271223581
0.1875 0.17637777
0.65625 0.640863648
0.0625 0.086643822
0.03125 0.027917632
0.786458333 0.591082518
0.15625 0.205680161
0.03125 0.011225089
0.348958333 0.34097469
0.46875 0.515341077
0.15625 0.166233243
0.875 0.789042993
0.9375 0.872600977
0.203125 0.256361496
0.267708333 0.217229162
0.130208333 0.125360205
0.2 0.201284166
0.625 0.687707973
0.8125 0.746674053
0.3125 0.41630298
0.45625 0.605163877
0.190625 0.222492495
0.09375 0.126290336
0.3125 0.276541516
0.0625 0.072495132
0.544270833 0.495590494
0.05625 0.109849767
0.28125 0.295165372
0.298958333 0.291466269
0.3859375 0.514368695
0.171875 0.163884509
0.197916667 0.21437112
0.125 0.170905209
0.338020833 0.290184695
0.1875 0.2752098
0.40625 0.438421432
0.71875 0.613581673
0.125 0.116063202
0.119791667 0.118440177
0.03125 0.049682521
0.03125 0.065957243
0.09375 0.106208684
0.0625 0.048381272
0.015625 0
0.21875 0.241075387
0.111979167 0.094603439
0.59375 0.648254621
0.03125 0.037945669
0 0
0.0625 0.065674893
0.5625 0.525935941
0.1875 0.170330736
1 0.874667842
0.515625 0.455483503
0.84375 0.829972089
0.1875 0.169122996
0.8125 0.695228543
0.84375 0.67018271
0.75 0.626850598
0.544791667 0.514570172
0 0
0.578125 0.509409673
0.125 0.141764519
0.23125 0.218745176
0.03125 0.031789312
0.875 0.691156233
0.125 0.095698636
0.0625 0.032277678
0.697916667 0.523856019
0.75 0.852903444
0 0
0.1875 0.193344897
0.25 0.196707681
0.3125 0.333942653
0.0625 0.061034656
0.9375 0.852787892
0.21875 0.252197343
0.0625 0.060880998
0.46875 0.531658158
0.78125 0.677400467
0.40625 0.323365902
0.375 0.357679598
0.541666667 0.486139029
0.96875 0.86769627
0.0625 0.06709622
0 0
0.171875 0.137292636
0.25 0.260314704
0.457291667 0.404306174
0.4625 0.444187736
0.371354167 0.237934643
1 0.874667842
0.8125 0.649654485
0 0
0.264322917 0.162065954
0.083333333 0.079005398
0.140625 0.169061465
0.1875 0.183589861
0.109375 0.105888231
0.140625 0.140893783
0.375 0.426108565
0.75 0.598380362
0.71875 0.711132352
0 0
0 0
0.03125 0.042925022
0.03125 0.040427108
0.291666667 0.34055492
0.1875 0.215986106
0 0
0.65625 0.69279379
0.09375 0.068615558
0 0
0 0
0 0
0 0
0.03125 0.043996214
0.03125 0.049682521
0.15625 0.180122793
0.03125 0.037945669
0 0
0.1875 0.167350291
0.03125 0.040561616
0.90625 0.774766407
0.2109375 0.214593913
0.03125 0.032292803
0.375 0.406050793
0.0625 0.068305771
0.052083333 0.053250449
0.15625 0.152571184
0.65625 0.627905802
0 0
0.3125 0.32283637
0.59375 0.568797846
0.0390625 0.014389019
0.776041667 0.729581187
0.0625 0.050766448
0.6875 0.661219567
0 0
0.180208333 0.172461549
0.875 0.901429224
0.0625 0.050716196
0 0
0.03125 0.0262044
0.0625 0.067201944
0.21875 0.294813184
0.046875 0.021938948
0.3203125 0.180763291
0.59375 0.615154058
0.03125 0.065957243
0.558072917 0.405684777
0.375 0.435768401
0.072916667 0.089127213
0.223958333 0.303141851
0.03125 0.043415453
0.28125 0.237115252
0.28125 0.226313933
0.03125 0.020568124
0 0
0.21875 0.229478798
0.0234375 0.031789312
0.114583333 0.159498987
0.09375 0.103633661
0.03125 0.037945669
0.395833333 0.395873897
0.2265625 0.235780486
0.221354167 0.209558725
0.1875 0.240918094
0.653645833 0.591193723
0.71875 0.575172937
0.015625 0
0.09375 0.088948852
0 0
0.0625 0.050766448
0.03125 0.033857598
0.875 0.760730712
0.28125 0.369738892
0.21875 0.231366677
0.671875 0.744730283
0.234375 0.223910258
0.063616071 0.087742236
0.201264881 0.143466664
0 0
0.09375 0.106322694
0 0
0.09375 0.091617084
0.875 0.765861029
0.1875 0.234194382
0.90625 0.8470026
0.727678571 0.594934368
0.494270833 0.406450259
0.286979167 0.312201496
0.46875 0.482437629
0 0
0.09375 0.104151692
0.03125 0.042925022
0.4375 0.502772545
0.9375 0.789519225
0.490104167 0.449443631
0.072916667 0.032277678
0.052083333 0.071754113
0.03125 0.033421934
0.25 0.231715427
0.0078125 0
0 0
0.0625 0.086190017
0 0
0 0
0.133928571 0.13797231
0.40625 0.428919046
0.1875 0.251438239
0.375 0.37607798
0.6953125 0.552018214
0.0625 0.081443358
0.03125 0.037945669
0.03125 0.021938948
0 0
0.15625 0.14548571
0.65625 0.738651649
0.096354167 0.081703458
0.21875 0.20401021
0.057291667 0.04348389
0.03125 0.042925022
0.4765625 0.365301042
0.09375 0.105360356
0.140625 0.161067864
0.8625 0.896663635
0.546875 0.492544591
0.03125 0.021938948
0.5 0.643068359
0.625 0.746955859
0.125 0.133784376
0.125 0.174488231
0.151041667 0.118802701
0.506001984 0.530433618
0.28125 0.248290529
0.0625 0.110373103
0.25 0.239216954
0 0
0.392708333 0.436474663
0.34375 0.336502107
0.0625 0.058176861
0.205729167 0.280642772
0.09375 0.080320018
0.049107143 0.113060125
0.095982143 0.121266105
0.15625 0.147865261
0.052083333 0.087287666
0.015625 0
0.90625 0.863174096
0.90625 0.84369772
0.1640625 0.123373687
0.03125 0.03716618
0.135416667 0.144137626
0.065104167 0.011225089
0.1875 0.221011132
0.1234375 0.14818926
0 0
0.072916667 0.080826766
0.25 0.293207535
0.223958333 0.20597501
0.15625 0.167913138
0.213541667 0.215252742
0.03125 0.043415453
0 0
0.60625 0.623482822
0 0
0.09375 0.133447131
0 0
0.434375 0.389702985
0.03125 0.03716618
0.5625 0.619927628
0.3125 0.270910631
0 0
0.059895833 0.03982887
0 0
0 0
0.15625 0.223842335
0.03125 0.033857598
0 0
0.0625 0.068957078
0.0625 0.094777765
0.0625 0.083710386
0.75 0.471804286
0.03125 0.033421934
0.0703125 0.082862221
0.21875 0.202636716
0.0125 0
0.75 0.74450371
0.34375 0.319434904
0.59375 0.613974562
0.15625 0.172411461
0.84375 0.828459443
0.441666667 0.468589862
0.09375 0.149679259
0.0625 0.043265973
0 0
0.271875 0.286023859
0.591517857 0.623999991
0.326736111 0.328427861
0 0
0.28125 0.350451442
0.03125 0.049682521
0.03125 0.03982887
0.53125 0.641318137
0.3125 0.248475227
0 0
0.458854167 0.472837087
0.015625 0
0.453125 0.451934716
0.015625 0
0.09375 0.090542031
0.114583333 0.165704018
0.48125 0.407199114
0.03125 0.031789312
0 0
0.15625 0.151996057
0.75 0.680188057
0.5 0.481682592
0.109375 0.149396923
0.109375 0.099918851
0.5625 0.592887405
0.015625 0
0 0
0.03125 0.029071537
0.03125 0.037945669
0.1875 0.203022741
0.25 0.359489191
0.0625 0.077429977
0.34375 0.301206662
0.5625 0.711258821
0.09375 0.089812879
0 0
0 0
0.15625 0.214036559
0.89375 0.85908131
0.354166667 0.342018478
0.125 0.162646991
0 0
0.1875 0.292664312
0.530729167 0.480762787
0.4625 0.348098425
0.583333333 0.616929215
0.59375 0.656277432
0.96875 0.876803302
0.3203125 0.127159849
0.03125 0.03716618
0.2609375 0.180415084
0.387847222 0.367997613
0.96875 0.943100649
0.5 0.636900013
0.40625 0.43824242
0.125 0.178165227
0.15625 0.197640202
0.03125 0.019359753
0.015625 0
0.8125 0.615836184
0.71875 0.670025008
0 0
0.520833333 0.40359459
0.03125 0.020568124
0.262204636 0.154298372
0.15625 0.229141827
0.75 0.877954394
0.0625 0.067438717
0.659375 0.676108453
0.03125 0.040561616
0.78125 0.584274908
0.5 0.464347555
0.57797619 0.49098234
0.551041667 0.497485496
0.0625 0.052814377
0.296875 0.304385926
0.5625 0.544096708
0.48125 0.363280514
0.78125 0.621898506
0.24609375 0.243444478
0.96875 0.855024167
0.03125 0.020568124
0.28125 0.370820696
0.4375 0.399472809
0.84375 0.726751829
0 0
0.2578125 0.208487637
0.192708333 0.179663956
0.09375 0.116917933
0.21875 0.222788324
0.346354167 0.216575817
0.6875 0.6777644
0 0
0.106770833 0.073132758
0.765625 0.693867669
0.609375 0.640682047
0.125 0.155871955
0.03125 0.03982887
0.261458333 0.130659114
0 0
0 0
0 0
0 0
0.015625 0
0.125 0.175337321
0 0
0.625 0.642105272
0 0
0.03125 0.020568124
0 0
0.953125 0.861377343
0 0
0 0
0.0078125 0
0 0
0.78125 0.905003859
0.4046875 0.333164408
0 0
0 0
0 0
0.75 0.818577274
0.5625 0.596344333
0 0
0 0
0 0
0 0
0 0
0.194791667 0.17360252
0.71875 0.872631811
0.65625 0.60233428
0.3765625 0.421010642
0.03125 0.029071537
0.65625 0.674026438
0.03125 0.033421934
0.03125 0.033421934
0.046875 0.040427108
0 0
0.125 0.143042962
0.03125 0.033857598
0.1 0.125218091
0 0
0.90625 0.849400201
0.0390625 0.053997689
0.0390625 0.037945669
0 0
0.104166667 0.125853171
0.03125 0.03716618
0.0625 0.020379379
0.308333333 0.298797695
0.135416667 0.136522715
0 0
0.09375 0.096581918
0.271354167 0.261652693
0.1796875 0.217452405
0.39375 0.311649705
0 0
0.234375 0.212470871
0.2453125 0.266911346
0.0375 0.053997689
0.341927083 0.255566063
0.03125 0.011225089
0.0234375 0.033421934
0.15625 0.109245847
0.0625 0.085647051
0.297916667 0.219622465
0.1875 0.16503965
0.03125 0.053997689
0.03125 0.020568124
0.5859375 0.617471485
0.2953125 0.315624763
0.276041667 0.229912083
0.0546875 0.084821578
0.15625 0.150568503
0.433779762 0.317299424
0.125 0.15450639
0.15625 0.166120766
0.1953125 0.270411709
0.14375 0.206732007
0.259375 0.267215031
0.09375 0.105092115
0.4171875 0.396846872
0.1875 0.198400156
0.0625 0.063857988
0.125 0.161012913
0.21875 0.203322794
0.234375 0.229761069
0 0
0.454017857 0.510825017
0.2578125 0.270346271
0.1703125 0.125789584
0.6875 0.728451249
0.30625 0.309802315
0.1875 0.17637777
0.0625 0.052814377
0.5 0.54425193
0.125 0.109446703
0.403125 0.372261702
0.302083333 0.352391844
0.18125 0.205584901
0.609375 0.611721453
0.140625 0.111097528
0.09375 0.092288573
0.067708333 0.051499165
0.519791667 0.459300653
0.625 0.599394353
0.03125 0.014389019
0.03125 0.049682521
0.0625 0.074357281
0 0
0.193229167 0.219686854
0.09375 0.146846064
0.03125 0.043996214
0.119791667 0.083943286
0 0
